MAPLE: Multi-State Aggregated Policy Evaluation for AlphaZero in Imperfect-Information Games

Imperfect-information games (IIGs) are challenging, as players must make decisions without fully observing the true game state. While AlphaZero has achieved remarkable success in perfect-information games, extending it to IIGs remains difficult. Existing search-based approaches, such as Perfect Information Monte Carlo (PIMC), suffer from strategy fusion, while Information Set Monte Carlo Tree Search (IS-MCTS) incurs high computational cost when combined with neural networks. In this paper, we propose Multi-State Aggregated PoLicy Evaluation (MAPLE), a tree search method that aggregates policy and value evaluations from multiple sampled world states within a single search tree, combining the advantages of PIMC and IS-MCTS while maintaining a controllable computational cost. We further incorporate a Siamese-based sampling strategy to select informative world states from the information set. Experiments on Phantom Go and Dark Hex show that MAPLE significantly outperforms the PIMC-based AlphaZero baseline, achieving Elo improvements of 291 and 136, respectively. These results demonstrate that MAPLE is an effective approach for AlphaZero-style learning in imperfect-information games.

==> figure/tsne/darkhex-001-negative.txt <==
X Y
1.0237293243408203 -0.6031715869903564
20.862974166870117 1.8742942810058594
1.334059476852417 -1.7260698080062866
2.041879653930664 1.4241619110107422
1.6331769227981567 1.3546308279037476
-0.8627333641052246 -1.185667634010315
1.0040857791900635 -0.9369778633117676
2.4936108589172363 -0.48033469915390015
0.9384607672691345 -0.964155375957489
1.8311967849731445 1.1702096462249756
0.14748607575893402 0.8587253093719482
-0.15682542324066162 -7.041447162628174
0.9762197732925415 -2.1946873664855957
0.5084308385848999 2.3997695446014404
1.6055362224578857 -1.267115592956543
0.13788539171218872 2.635580539703369
2.0347306728363037 1.2289925813674927
-1.801523208618164 -0.10662086308002472
-1.6672015190124512 1.4866509437561035
2.7115848064422607 0.7312005758285522
1.8281500339508057 1.3819122314453125
2.2660627365112305 0.16690754890441895
-2.2775840759277344 0.08754241466522217
1.117889404296875 -1.5120108127593994
6.7991485595703125 15.903077125549316
-2.466930389404297 -0.011129021644592285
-1.6391446590423584 1.8028031587600708
0.4311044216156006 0.3155222535133362
-0.37100446224212646 -1.7852039337158203
0.6697200536727905 -0.6593315601348877
-2.4027562141418457 1.0768243074417114
-1.4616281986236572 -1.413689374923706
1.1459581851959229 0.67815101146698
0.35788989067077637 1.518776774406433
1.5455752611160278 1.3984137773513794
-1.2291252613067627 -1.1924614906311035
-1.8877710103988647 0.4763529300689697
0.7281831502914429 1.1484473943710327
-0.23102840781211853 -0.9228624105453491
-1.6455634832382202 1.939295768737793
2.9696006774902344 5.821695327758789
1.9955672025680542 0.4715019464492798
-2.21181583404541 1.1545472145080566
0.8759583234786987 0.5513915419578552
0.9633193612098694 0.9067368507385254
-1.614374041557312 -0.9265710711479187
-0.032535672187805176 2.0687243938446045
-1.6303670406341553 -0.44021540880203247
1.1801671981811523 1.0722626447677612
-1.90194571018219 -0.7656702995300293
-2.6027817726135254 0.34664398431777954
-1.985369086265564 -0.059744954109191895
0.4363589286804199 1.00405752658844
2.107077121734619 0.44979578256607056
0.8810169696807861 1.4147944450378418
-1.119921326637268 -1.8323079347610474
-0.8293180465698242 2.3525736331939697
1.5767979621887207 1.7529098987579346
0.6581546068191528 -1.7812294960021973
0.8831748962402344 1.2154406309127808
-1.5841268301010132 0.7291831970214844
-0.9477767944335938 2.5719285011291504
0.7688867449760437 1.07742440700531
-1.3200743198394775 -2.0735156536102295
1.9903305768966675 0.8036437034606934
-2.318089485168457 1.0629751682281494
-5.051336765289307 15.096542358398438
0.82520991563797 -1.040773630142212
-2.031099557876587 -0.9625540375709534
1.597679615020752 0.8778051137924194
-1.6124424934387207 0.7490557432174683
0.26416656374931335 1.8472208976745605
-1.8941487073898315 0.6402490139007568
1.6388030052185059 -2.250821113586426
1.928640365600586 1.178147792816162
-1.470219373703003 0.3623957633972168
-0.654086709022522 1.9704761505126953
1.6399693489074707 1.0144598484039307
0.5474587678909302 -1.3398475646972656
1.48237144947052 -0.07552409172058105
-1.4029786586761475 -0.3984542489051819
1.1033512353897095 1.539777398109436
2.2031383514404297 1.76870596408844
-1.5980533361434937 -0.4226999282836914
5.8573198318481445 3.959317922592163
-0.3255962133407593 0.872563362121582
-0.5818859338760376 0.709061861038208
-2.0118966102600098 -1.7009590864181519
0.6161485910415649 1.80787193775177
-0.8112062811851501 -0.9555729031562805
-1.3364405632019043 -0.681841254234314
-1.7934670448303223 -1.1714625358581543
2.1088011264801025 -1.5191278457641602
-1.6737949848175049 -0.3871006667613983
1.3206719160079956 -0.6008263826370239
-1.6585030555725098 -1.312183141708374
1.6069542169570923 1.310355305671692
1.5374195575714111 1.4125874042510986
-0.7487967014312744 1.7670071125030518
2.1538381576538086 -0.38565248250961304
-1.8464676141738892 -0.2349775731563568
-0.006271719932556152 1.337645173072815
2.5078725814819336 1.0657625198364258
1.1537214517593384 2.2525241374969482
1.0187549591064453 0.6353893876075745
-1.7931346893310547 0.11018002033233643
2.7973146438598633 -0.5739150047302246
0.3837912082672119 -1.2134120464324951
-0.5495628714561462 2.485466241836548
0.7889289855957031 -0.18322962522506714
0.720852255821228 1.8425724506378174
0.8231341242790222 1.2723356485366821
2.510314464569092 0.8300206065177917
-2.12174654006958 0.770093560218811
-1.4397685527801514 -1.0473493337631226
-0.3186216652393341 0.5868947505950928
1.5525445938110352 -0.4381967782974243
-1.4745244979858398 1.5205274820327759
2.363632917404175 0.21154087781906128
-1.0218963623046875 -1.9456396102905273
2.0693225860595703 -0.1542779803276062
-1.7384153604507446 -1.62167489528656
2.410256862640381 -0.8153959512710571
1.004956603050232 -0.2617987394332886
1.696205735206604 1.7096551656723022
1.016880750656128 -1.4438374042510986
0.5312173366546631 1.6944462060928345
-1.2623432874679565 -1.153260588645935
0.90280681848526 1.2704534530639648
2.076645851135254 -1.7290555238723755
0.3224720358848572 1.8139081001281738
0.4804838001728058 -2.469545364379883
-1.492917537689209 -0.4156702756881714
1.5751651525497437 -0.26852715015411377
0.9890464544296265 -1.296812653541565
-1.9238961935043335 0.1331682801246643
-1.708389163017273 -0.09161257743835449
0.3582209348678589 1.0445257425308228
1.1852816343307495 1.982932448387146
1.629786491394043 -0.3429410457611084
2.4531021118164062 0.5545129776000977
14.093412399291992 15.641119956970215
-1.221487045288086 1.4039578437805176
1.6249130964279175 1.2401130199432373
-1.2027167081832886 -1.0364655256271362
0.4763979911804199 -2.6537365913391113
-1.1591720581054688 -0.31274160742759705
-0.9807512760162354 1.0902199745178223
1.1952142715454102 -1.3022150993347168
-10.19803237915039 4.520647048950195
-0.4506422281265259 -1.2107993364334106
0.36710119247436523 1.8322668075561523
1.226258397102356 1.2296127080917358
2.0363738536834717 0.740300178527832
2.4320764541625977 2.229877471923828
-0.03588886559009552 -2.1602301597595215
0.8558859825134277 1.1576975584030151
2.276602268218994 1.3701263666152954
-1.9737918376922607 0.9813857078552246
-2.246335744857788 2.149937152862549
0.20485498011112213 1.7355563640594482
-1.1924952268600464 1.2000343799591064
1.7802371978759766 0.5825299024581909
1.2053413391113281 1.6629761457443237
0.06802314519882202 2.243265390396118
-1.5189567804336548 -1.2263119220733643
2.4930529594421387 0.6211954355239868
2.0318305492401123 1.4549012184143066
-2.474058151245117 0.6760920882225037
1.1178340911865234 -0.18306100368499756
-0.15513870120048523 -2.865057945251465
1.9976751804351807 -0.32149362564086914
-1.2474761009216309 2.2383580207824707
-1.1975035667419434 0.895052433013916
2.065727949142456 1.2408430576324463
1.09071946144104 1.8960400819778442
3.487060785293579 2.136218547821045
-1.5143241882324219 -0.48485949635505676
-1.0498487949371338 -2.1717700958251953
-1.4734585285186768 -0.31509464979171753
1.9171481132507324 -0.9739791750907898
-0.6811667084693909 0.9974392652511597
1.4837406873703003 0.4905513525009155
-1.957335352897644 -0.13983392715454102
-0.82267165184021 0.4412533640861511
0.9442481994628906 -2.1921846866607666
1.8533306121826172 -0.8086898326873779
-0.5188729763031006 1.937110185623169
0.7483896017074585 -2.7314743995666504
-0.5000505447387695 -1.5837222337722778
2.407867908477783 1.1721110343933105
1.018894910812378 1.971114158630371
-0.9688621759414673 -0.9291754961013794
0.23193824291229248 -1.503140926361084
2.0494027137756348 1.5842399597167969
2.04600191116333 1.0558626651763916
1.346945881843567 -1.7719403505325317
0.6971654891967773 -0.7996206283569336
-0.40288543701171875 1.2548389434814453
1.8601264953613281 -2.1640889644622803
1.465713381767273 0.01393580436706543
2.3408851623535156 0.23593127727508545
0.760528564453125 -0.4888862371444702
0.8666577339172363 0.48437774181365967
1.6178958415985107 -1.051841139793396
-1.131216049194336 0.9721891283988953
-0.7776898145675659 0.2798835039138794
0.9633241891860962 2.0721628665924072
0.9696401953697205 0.026692628860473633
-1.9816179275512695 1.3507986068725586
-2.0323774814605713 1.712864875793457
10.897688865661621 -25.679950714111328
1.3657336235046387 0.28235816955566406
-1.870253562927246 -0.5754037499427795
-0.06996321678161621 1.8631832599639893
-2.803054094314575 -0.01923239231109619
1.4147741794586182 1.2520543336868286
-1.8626800775527954 1.5551339387893677
1.532549500465393 -1.575696587562561
-1.7937179803848267 1.4924184083938599
-0.28472280502319336 1.9915714263916016
0.9717606902122498 -0.18212413787841797
0.0758218765258789 2.2063395977020264
1.0265493392944336 0.7227171659469604
1.0396355390548706 -0.7126849889755249
1.2196649312973022 -0.6696885824203491
0.8308530449867249 1.941933035850525
0.6798501014709473 -0.23070013523101807
0.3687327206134796 1.662466049194336
1.069564700126648 0.7099190950393677
2.083890676498413 0.2207564115524292
1.2441470623016357 2.074610710144043
-0.30971670150756836 2.946241855621338
-2.4199047088623047 1.148008942604065
1.6623445749282837 -1.2322876453399658
-1.4603493213653564 -0.1512533724308014
-1.3981581926345825 1.103599190711975
-0.11839109659194946 0.8796388506889343
-1.7170987129211426 0.5925159454345703
1.7933238744735718 -0.2466411590576172
-0.9161844253540039 -1.2201817035675049
1.837949514389038 -1.3792299032211304
-0.8648765087127686 0.2439337968826294
0.37489596009254456 -1.5062098503112793
0.6963773965835571 1.7607903480529785
7.824323654174805 15.302027702331543
-1.3221144676208496 1.416086196899414
-0.39218640327453613 1.5888582468032837
-1.4773688316345215 0.8102941513061523
2.4122977256774902 -4.268692970275879
-1.2180538177490234 -0.6749937534332275
-1.5999494791030884 0.784802258014679
1.2630589008331299 0.3439517021179199
-0.4850207567214966 0.009909451007843018
-0.7436975240707397 1.6728991270065308
-1.7483923435211182 -2.7350356578826904
-9.117074966430664 7.78723669052124
0.9564003944396973 -0.7206065654754639
-1.7798508405685425 0.023219184949994087
2.1887447834014893 -0.7837315797805786
-0.2572149932384491 -1.5112996101379395
0.9529361724853516 -2.6638708114624023
-1.6530299186706543 1.4187206029891968
-1.7156903743743896 1.4300127029418945
-1.1388649940490723 1.155052661895752
-7.064197063446045 7.1937761306762695
1.2665594816207886 -0.8609170913696289
-0.015352845191955566 -2.4479246139526367
-1.8062528371810913 0.21646904945373535
1.3803786039352417 -2.710056781768799
-0.9969965219497681 1.1008658409118652
1.9589964151382446 1.8210357427597046
-1.76365065574646 0.720212459564209
-0.5315677523612976 -2.2274351119995117
1.4497209787368774 -0.5911714434623718
1.2053236961364746 1.7505720853805542
0.31429344415664673 1.8880102634429932
0.3160448670387268 1.9152930974960327
-2.813420295715332 1.1494513750076294
1.0911362171173096 0.3126996159553528
-1.6711204051971436 -0.3873223662376404
-2.4469175338745117 0.3367757201194763
2.0639591217041016 0.925636887550354
0.04474747180938721 1.1501035690307617
-0.9109598398208618 0.2630539834499359
-0.8859068155288696 1.9332849979400635
-0.3412773013114929 2.2980728149414062
1.8793156147003174 0.8023351430892944
-1.5739600658416748 0.08795684576034546
-0.4517076909542084 2.0039761066436768
-1.3231267929077148 -1.602653980255127
2.8686623573303223 0.12116008996963501
-0.4035342335700989 -1.1769648790359497
2.056534767150879 1.0109820365905762
2.790397882461548 0.4047815203666687
-0.6394184827804565 2.1204659938812256
0.5490502119064331 1.5613458156585693
2.267660617828369 0.8547835350036621
0.10431523621082306 1.349879264831543
-0.7548336982727051 0.9262920022010803
-2.318121910095215 -0.5891333818435669
3.7520833015441895 11.379512786865234
-1.3238145112991333 -0.5135492086410522
0.9519213438034058 -2.330333709716797
2.007009506225586 0.896367609500885
-1.9972425699234009 -0.24800744652748108
-0.8942515254020691 -1.6969131231307983
0.46408021450042725 -2.3406577110290527
-8.895649909973145 -9.650833129882812
-0.2782173752784729 2.0093088150024414
0.30304384231567383 -2.927578926086426
-1.6355329751968384 -1.6636720895767212
0.7771397233009338 0.5784523487091064
1.9996705055236816 0.8690085411071777
-1.2074024677276611 -0.1376943588256836
-0.12233221530914307 1.3076386451721191
-0.6523749828338623 -1.2261817455291748
-1.6569281816482544 -0.06312906742095947
-2.32131290435791 -0.019076764583587646
1.168656826019287 4.715419769287109
-2.0509073734283447 0.19992363452911377
0.4133131504058838 -1.0207242965698242
2.8413681983947754 0.19633418321609497
-2.1747548580169678 -0.04922204837203026
1.4681847095489502 0.8984723687171936
1.3184986114501953 -2.394742012023926
1.624985933303833 -0.8743298053741455
14.138311386108398 -16.801572799682617
-1.1166727542877197 2.1873221397399902
1.006429672241211 1.7677971124649048
1.1104034185409546 -1.109863519668579
6.625914096832275 13.562074661254883
-1.1587700843811035 1.7651010751724243
1.6256067752838135 1.0018303394317627
-0.7126374840736389 -2.383334159851074
1.1039917469024658 0.31099727749824524
-0.8708693981170654 -1.5624693632125854
-1.3308919668197632 0.39941370487213135
-0.5435248613357544 0.7184172868728638
1.819609522819519 1.0624239444732666
-2.6527962684631348 0.6798323392868042
-1.0128977298736572 -1.3056988716125488
1.3076294660568237 1.5463781356811523
1.7713160514831543 0.6105364561080933
1.313934087753296 -1.4885873794555664
-1.9362702369689941 -1.1667454242706299
1.8262701034545898 0.8246396780014038
-2.5008747577667236 -0.05524781346321106
-1.9932340383529663 -1.6453711986541748
0.3319655656814575 -1.398423671722412
-1.0736027956008911 -1.4212039709091187
-0.7931184768676758 1.3062124252319336
2.02629017829895 -0.959516167640686
-2.9400382041931152 0.28400278091430664
-0.916262149810791 0.15860652923583984
-1.0733420848846436 -2.003723621368408
2.014472007751465 -0.6749066710472107
-0.6491639614105225 -2.3586301803588867
1.6317875385284424 1.8270872831344604
-1.2776737213134766 2.3043487071990967
8.180649757385254 -13.0766019821167
-0.38608336448669434 1.484143614768982
1.7905035018920898 0.556508481502533
1.0829540491104126 0.9209240674972534
-2.080198049545288 -0.0496576726436615
-1.1686606407165527 0.13995087146759033
1.4013183116912842 -0.7310783863067627
0.8058481812477112 1.2179239988327026
1.710630178451538 -0.8057553768157959
1.5994796752929688 -1.2605621814727783
0.9904747009277344 1.1448423862457275
0.9815801382064819 0.48661327362060547
-1.3057634830474854 -2.315476655960083
1.7521177530288696 1.0609277486801147
0.8977242112159729 -2.250547170639038
-1.5195244550704956 -0.5040971040725708
-1.8848060369491577 0.904735803604126
0.763237714767456 1.0128798484802246
-0.9173526763916016 0.7124001383781433
1.7328397035598755 0.20702862739562988
-1.3485586643218994 0.31471341848373413
-0.1466374397277832 -1.7515370845794678
-0.20635569095611572 2.182713031768799
2.2293176651000977 -0.9806647300720215
-0.9139987230300903 0.298120379447937
-2.3290278911590576 -0.8331015110015869
0.2636198401451111 1.8138700723648071
-0.08984055370092392 -2.8186073303222656
-0.6164907217025757 -1.4216482639312744
1.3215105533599854 -1.1293836832046509
1.962733507156372 -0.5188388824462891
2.4002997875213623 0.26153141260147095
-1.1197816133499146 -1.48878812789917
1.0699594020843506 -1.3114933967590332
-1.5622261762619019 0.0698736310005188
2.994781970977783 -0.5224510431289673
0.07064437866210938 -6.397762298583984
1.9594281911849976 -0.9938623309135437
-1.6536487340927124 -1.7746995687484741
1.650085210800171 0.08150830864906311
0.4740363359451294 -1.9337794780731201
2.600602149963379 -0.5197862386703491
-1.3518650531768799 0.3238186240196228
2.322183609008789 -0.11226010322570801
14.128096580505371 -6.42600154876709
0.8886122703552246 -2.821993350982666
-0.7487363815307617 -2.0616960525512695
-1.8573216199874878 1.7925338745117188
1.1324238777160645 -1.5454916954040527
-1.2858176231384277 -1.018622875213623
2.22998309135437 -0.6586300134658813
-0.4459012746810913 -0.9956390857696533
-1.8394285440444946 1.7872636318206787
-0.5689904093742371 -1.245915412902832
-2.2450952529907227 0.27135390043258667
0.021330595016479492 -1.207059621810913
0.8078658580780029 -2.205685615539551
-1.794196367263794 0.020465761423110962
0.7900675535202026 -0.6570825576782227
1.1127276420593262 1.3337208032608032
1.011090636253357 -0.06508243083953857
0.1714984029531479 2.2006378173828125
-1.906130075454712 -1.2018247842788696
2.204317808151245 -0.767836332321167
2.113114833831787 1.5424624681472778
-0.1416381448507309 1.928417682647705
1.015618920326233 -0.15816447138786316
43.57521057128906 33.519073486328125
9.585855484008789 24.907268524169922
-1.8198444843292236 -0.7738755345344543
-0.5054173469543457 0.7570155262947083
0.884783148765564 -2.396831750869751
0.07476150989532471 1.9082634449005127
0.4123441278934479 1.5818630456924438
1.948107123374939 -2.1541695594787598
1.5501985549926758 -1.033589243888855
2.2347378730773926 0.4926180839538574
1.528960108757019 -0.9480490684509277
-1.7267924547195435 1.393982172012329
1.9293867349624634 0.9816951155662537
-2.1242563724517822 1.3805760145187378
-0.8479901552200317 -2.0715298652648926
0.2375185489654541 -1.4425630569458008
1.4565120935440063 2.273061990737915
-2.948464870452881 0.2964063286781311
-0.41416221857070923 2.187871217727661
0.1915895938873291 0.9487197399139404
0.4859699606895447 0.5809777975082397
1.9750890731811523 -0.09260773658752441
-0.5323055982589722 -2.71226167678833
-2.0794200897216797 0.1802840232849121
-1.777137041091919 1.4456400871276855
2.1274497509002686 0.12015151977539062
-0.9903538823127747 0.39034682512283325
-0.7292672395706177 -2.2695741653442383
-0.02055548131465912 1.8958736658096313
-1.5937895774841309 0.5936338901519775
-1.1883149147033691 1.3431110382080078
15.64433479309082 -16.098716735839844
1.2106820344924927 -1.6814664602279663
-1.5333337783813477 -1.1288576126098633
17.0670223236084 3.2037034034729004
1.4691747426986694 -0.24627768993377686
0.5525696277618408 -1.71867036819458
-2.056354284286499 1.1988298892974854
1.1188104152679443 -1.2885987758636475
11.340991020202637 6.124823570251465
-0.28403645753860474 0.7649941444396973
-1.9858152866363525 -1.5926036834716797
0.47225818037986755 -1.5674903392791748
1.6798932552337646 1.3096952438354492
-2.3582072257995605 -0.02751876413822174
-0.09473156929016113 -1.8337948322296143
1.627632737159729 -0.9045177698135376
-1.3394997119903564 1.6873793601989746
0.5436550378799438 0.41761255264282227
-1.4396029710769653 0.7235060930252075
1.655706763267517 -0.7465304136276245
-0.33029329776763916 1.4858462810516357
-5.477202415466309 -13.654777526855469
1.1907697916030884 -1.6076223850250244
-2.3007166385650635 -0.043318986892700195
0.42507049441337585 -1.8845219612121582
2.1355478763580322 -0.6546965837478638
0.5690141916275024 -1.488926887512207
-1.9507129192352295 -0.493479460477829
1.3945341110229492 -0.4125419557094574
-0.5590647459030151 0.5172259211540222
-2.04024076461792 0.5628644227981567
5.287405967712402 1.7337646484375
-1.7616462707519531 -0.12443923950195312
1.152658224105835 0.288961261510849
1.9436434507369995 -2.7785861492156982
-1.2969985008239746 -0.5743206739425659
0.9708700180053711 0.0784507691860199
-0.38175535202026367 2.0867578983306885
1.573933720588684 -0.19572705030441284
-1.1316941976547241 1.2733930349349976
-1.0142157077789307 -0.19187259674072266
2.2026052474975586 0.20195910334587097


==> figure/tsne/darkhex-001-positive-001.txt <==
X Y
-1.2554484605789185 -1.6658213138580322
-0.8038791418075562 0.4837084114551544
1.3046401739120483 0.5030481815338135
1.4101433753967285 0.7882434129714966
2.19927716255188 1.0361676216125488
-0.9764500260353088 0.8283849954605103
-1.3228415250778198 1.4042094945907593
-0.06698727607727051 1.1878468990325928
-1.5061779022216797 1.887087106704712
0.15452143549919128 -1.7706669569015503
-2.5417776107788086 -0.392546683549881
-0.7124412059783936 -1.2602872848510742
0.724758505821228 2.3042497634887695
-0.6553144454956055 0.7602336406707764
1.682875156402588 0.09441135823726654
0.5382153391838074 0.9446925520896912
-1.855717420578003 0.9027260541915894
-0.42992812395095825 0.8322467803955078
0.9147457480430603 0.6787328720092773
-1.9768249988555908 -0.7799847722053528
-0.7989102602005005 1.0603044033050537
-1.7800936698913574 0.6714270710945129
2.057424545288086 0.11080455780029297
1.2965320348739624 0.5960109233856201
-0.8462207317352295 -0.09812754392623901
1.066712737083435 -1.2982416152954102
0.6262648701667786 -0.9991638660430908
2.5111896991729736 0.12169063091278076
2.206766128540039 -0.3714190125465393
0.475710391998291 -0.7913748025894165
-0.1276589334011078 -1.1923726797103882
-1.0308698415756226 -0.5424496531486511
0.683057427406311 -1.691459059715271
-0.3746204376220703 1.0707728862762451
1.2349441051483154 1.1299619674682617
1.8843450546264648 1.3574230670928955
-2.3555986881256104 1.3022187948226929
-1.9859501123428345 -1.4999914169311523
0.14925825595855713 1.165494680404663
0.5835567712783813 -0.8545443415641785
-1.8291335105895996 -1.0854957103729248
-2.874476432800293 -0.3907066583633423
1.5899481773376465 1.5566837787628174
-0.8466971516609192 -0.5051567554473877
-0.778664231300354 -0.472805917263031
0.7073259353637695 -0.48417526483535767
0.9501349925994873 0.3489043116569519
-1.619422435760498 -0.2624986469745636
2.2124996185302734 0.0019490718841552734
0.24962353706359863 -2.727781295776367



==> figure/tsne/darkhex-001-positive-100.txt <==
X Y
0.08299100399017334 2.726414203643799
17.36856460571289 -29.56914710998535
-0.9335799217224121 0.020042214542627335
-1.340993881225586 1.0879554748535156
-1.6122254133224487 0.25707805156707764
0.7457761764526367 -2.2626757621765137
-0.9354544281959534 -3.165734052658081
0.2692062258720398 1.7131260633468628
-0.8691296577453613 -0.6788219213485718
6.060837745666504 8.555681228637695
2.672611951828003 1.868113398551941
-2.061340093612671 1.3782601356506348
-0.0027661919593811035 -0.7322310209274292
0.13852286338806152 0.6438990831375122
-0.3092191219329834 -0.825545072555542
21.33962059020996 6.1230292320251465
2.503876209259033 -0.30210888385772705
-1.8098182678222656 0.10962456464767456
-0.7072323560714722 -0.2560771107673645
-1.9801321029663086 0.8571866154670715
2.589139461517334 0.17935073375701904
1.9712715148925781 2.3936805725097656
1.323120355606079 1.7435564994812012
0.34524089097976685 15.179876327514648
-1.9549822807312012 0.16115108132362366
1.7658483982086182 -0.4062142074108124
0.7796101570129395 0.6374088525772095
-0.9845539331436157 0.8466715216636658
1.3799928426742554 0.5500785112380981
-12.65695571899414 2.5112075805664062
-1.925431728363037 1.1071505546569824
1.4790109395980835 -1.480783462524414
1.2084262371063232 0.9426006078720093
1.3523728847503662 0.6612077951431274
1.8780968189239502 1.1384927034378052
1.4938186407089233 1.5592143535614014
-0.4869602918624878 1.425399661064148
0.6855800747871399 1.0706510543823242
1.2836519479751587 0.5379042625427246
-0.2695073187351227 -2.1397833824157715
-1.2129374742507935 0.5694013833999634
0.012523336336016655 -0.8683420419692993
1.2495955228805542 -1.100142478942871
-8.062923431396484 -5.019378662109375
2.4531545639038086 -0.47034952044487
0.8751505613327026 -2.421050548553467
1.830969214439392 -1.9850349426269531
1.8605765104293823 -2.037616491317749
0.3676680326461792 0.014470487833023071
-1.5574238300323486 -0.031216856092214584



==> figure/tsne/darkhex-001-positive-200.txt <==
X Y
1.9794116020202637 -0.6185234785079956
-0.11888188123703003 0.6397236585617065
-0.23292171955108643 1.3086811304092407
-0.939611554145813 0.07190370559692383
1.496659278869629 0.22777001559734344
-0.8162651062011719 -1.7463841438293457
-1.9402198791503906 -0.64678555727005
-0.1425359547138214 -1.8835880756378174
1.416602373123169 0.7974534630775452
-0.5510120391845703 -0.22298526763916016
-1.5423641204833984 0.9869731664657593
-1.2921106815338135 -0.6103415489196777
1.7804322242736816 1.2042220830917358
2.726840019226074 -1.3430798053741455
-1.4564332962036133 2.0150744915008545
1.9460166692733765 0.3999258279800415
2.49330997467041 -1.1922192573547363
1.0674139261245728 -1.1617138385772705
1.9578988552093506 -1.9706990718841553
-0.4766693413257599 0.9535225629806519
0.5807033777236938 -0.9203681945800781
0.005470991134643555 1.5059871673583984
-1.4920234680175781 -0.16996750235557556
-1.07321035861969 -0.2528872489929199
0.8086680769920349 -1.0227488279342651
2.6214709281921387 0.8376661539077759
-1.2281283140182495 -0.8235938549041748
0.40530329942703247 1.242707371711731
2.563896894454956 -1.1478822231292725
-0.15454822778701782 1.6785612106323242
0.6585441827774048 1.997553825378418
-0.34016335010528564 2.627431631088257
-1.961827278137207 0.4320630133152008
-1.9795242547988892 2.260401487350464
-0.08248043060302734 -1.683509111404419
5.913937091827393 6.8892388343811035
-1.0376603603363037 2.131969690322876
-2.444960117340088 -1.0720313787460327
-1.5967860221862793 -0.46258991956710815
-1.200073480606079 1.444779634475708
16.046207427978516 -2.4024877548217773
-1.8713399171829224 0.6376562714576721
-0.0029261410236358643 -1.9212709665298462
2.8810415267944336 -1.7790240049362183
1.6986218690872192 1.7636924982070923
1.8031976222991943 1.4539711475372314
1.9570380449295044 0.6482284069061279
0.7866955399513245 1.8274037837982178
20.266572952270508 21.49871826171875
-0.2162235975265503 -2.414476156234741



==> figure/tsne/darkhex-100-negative.txt <==
X Y
-1.1666723489761353 2.7229714393615723
2.4433794021606445 -1.234157681465149
1.0145584344863892 2.687540054321289
2.2687430381774902 -1.1091336011886597
2.2716662883758545 -0.007548809051513672
-0.4114786982536316 -1.4245471954345703
0.2907683253288269 -2.790616512298584
-1.933998465538025 1.8950245380401611
2.4124584197998047 -0.27122485637664795
-1.2054129838943481 0.7829321622848511
-1.5654118061065674 -2.342731475830078
3.134629487991333 -0.032916076481342316
1.200577974319458 0.5722395181655884
0.341115266084671 1.1743946075439453
-0.0660630464553833 3.4955687522888184
-2.4911422729492188 -0.4560708999633789
0.07877787202596664 2.8809452056884766
1.0905892848968506 -0.8161514401435852
-0.011541485786437988 3.2782557010650635
2.162168502807617 -1.4081964492797852
-1.3834764957427979 1.8497031927108765
0.9441927671432495 -0.13648198544979095
-0.11414104700088501 -1.5610318183898926
-1.359574556350708 -1.2281466722488403
1.3560138940811157 0.22222506999969482
-2.4216389656066895 0.7476938962936401
-0.42693862318992615 -2.0405216217041016
-1.4889965057373047 2.0909032821655273
1.5755553245544434 -0.9857304692268372
0.2407163381576538 2.0540683269500732
1.73731529712677 -1.703227162361145
-3.5177125930786133 -0.16443169116973877
-2.037635326385498 0.46464717388153076
-0.45701831579208374 0.0720532238483429
2.7477705478668213 0.22159799933433533
-1.9488179683685303 0.3291953206062317
0.14314889907836914 0.14807629585266113
-0.2983280122280121 1.9860979318618774
-0.4866350591182709 0.8042569160461426
2.1440255641937256 0.06134171038866043
1.1266562938690186 -0.712260365486145
-1.1543784141540527 1.0724233388900757
-0.26038888096809387 -2.5045228004455566
-1.2424564361572266 -0.06559991836547852
0.08408874273300171 1.9293344020843506
-1.022597312927246 -2.427373170852661
-0.9109234809875488 -0.5396483540534973
1.738213300704956 -0.2171003818511963
0.19431981444358826 -2.7737278938293457
2.0369346141815186 2.070688247680664
-0.4872007966041565 1.3868755102157593
1.9842355251312256 0.3357101082801819
0.43859899044036865 1.6049190759658813
1.049232006072998 0.2441820204257965
-0.4373586177825928 -0.5433712005615234
-1.0957152843475342 1.858309030532837
2.2370717525482178 -1.0866132974624634
-0.00508570671081543 1.8083043098449707
-3.148604393005371 0.22913426160812378
2.855332612991333 -2.082819700241089
-2.715088367462158 1.219107747077942
-0.5301204323768616 1.0605762004852295
-1.7802742719650269 0.43658679723739624
2.079777240753174 -0.18837261199951172
0.2149219512939453 1.6179612874984741
-1.4367798566818237 -1.8327088356018066
-2.7084240913391113 1.3251312971115112
2.5472049713134766 0.15373927354812622
2.7511072158813477 0.22781944274902344
1.5709443092346191 -1.4631743431091309
1.4724323749542236 -0.09884095191955566
0.6468150615692139 -1.4715243577957153
0.33979371190071106 -2.319546699523926
-0.588126003742218 2.2970774173736572
18.20319366455078 3.5670700073242188
-2.288179874420166 0.42045432329177856
0.2878119945526123 0.2293010950088501
2.121628761291504 1.9516899585723877
1.3311446905136108 2.2663886547088623
0.3581608533859253 2.8325417041778564
0.06363034248352051 0.31574416160583496
-2.8748090267181396 0.15755613148212433
-0.06942760944366455 2.344895601272583
-0.15466749668121338 3.3402633666992188
-1.352412223815918 2.221465826034546
1.501953363418579 -1.3415933847427368
2.4114232063293457 1.301815390586853
-1.753075122833252 0.3821307420730591
1.8740326166152954 -0.4777272939682007
1.3121075630187988 -2.0924136638641357
1.3392432928085327 -0.1467936635017395
2.8049845695495605 -0.408797025680542
0.5972648859024048 2.1524009704589844
-0.915144681930542 -1.5535478591918945
-1.5870081186294556 -1.2458360195159912
-0.45773616433143616 1.659975290298462
2.268681287765503 0.5839723348617554
0.15941262245178223 1.6020011901855469
-0.0032798945903778076 1.6386924982070923
-0.7104648351669312 0.4991384446620941
0.8136341571807861 1.7456539869308472
1.665701150894165 2.765643835067749
-1.2130584716796875 -2.148808002471924
0.5514525175094604 1.9912188053131104
-2.24052095413208 0.6856072545051575
1.8398680686950684 0.42970767617225647
1.8880053758621216 0.3033825159072876
3.0107672214508057 -0.011572062969207764
-2.3303933143615723 -2.0385286808013916
1.1683450937271118 -3.0258965492248535
0.6899540424346924 -0.06684207916259766
0.11981737613677979 -2.735714912414551
-1.8221453428268433 -0.27285507321357727
-0.7805184721946716 0.0008678436279296875
-0.5231277942657471 -2.3909413814544678
-1.5318679809570312 -0.08527851104736328
-0.5132098197937012 -2.6973228454589844
18.12138557434082 -6.4242072105407715
2.503591537475586 0.6228845119476318
0.23899734020233154 1.5425816774368286
0.6019333600997925 2.173818349838257
-2.1408276557922363 -1.5270830392837524
-1.5871772766113281 1.6989033222198486
0.6743396520614624 -1.5046007633209229
0.6108332872390747 -1.2370280027389526
3.1007635593414307 0.4775204062461853
0.30957508087158203 0.34694361686706543
-1.2231636047363281 2.3458447456359863
0.38035592436790466 0.7812259197235107
-0.8580690026283264 1.829359531402588
-1.4468051195144653 -0.2630893588066101
0.4004356265068054 1.414879322052002
-1.7261837720870972 1.4721317291259766
0.013349458575248718 -1.1676501035690308
2.0565624237060547 0.902040958404541
-3.058669328689575 0.4960784316062927
-0.2505096197128296 1.5030606985092163
-2.6087646484375 0.016535282135009766
0.5709741115570068 1.9984686374664307
0.2970964312553406 0.7834212779998779
-5.678437232971191 -1.1500294208526611
2.6686360836029053 0.6415077447891235
0.4636009931564331 -1.131253719329834
0.6247396469116211 1.5416193008422852
-1.2838469743728638 1.9199504852294922
-2.224250555038452 3.3482162952423096
1.886806607246399 2.034550189971924
-0.3872246742248535 -0.501250147819519
-2.701900005340576 0.38457903265953064
0.2669547498226166 -1.4854872226715088
-1.8842971324920654 -0.6044270992279053
-1.5941662788391113 -0.9384300708770752
-0.4888841509819031 2.502889394760132
-2.4130771160125732 -1.258540153503418
0.07708209753036499 -2.5289785861968994
-1.9359238147735596 1.3516756296157837
-1.1467379331588745 -0.688906192779541
-1.9873124361038208 0.3713969588279724
-1.2211027145385742 1.397756576538086
-0.05017688870429993 -1.2843128442764282
-2.7771244049072266 -1.5175743103027344
-0.12302303314208984 2.9525771141052246
-0.44156530499458313 -1.1792402267456055
-1.6034066677093506 1.1411287784576416
1.1708118915557861 2.129714250564575
-2.474463939666748 0.4669998288154602
-0.6719168424606323 2.6060357093811035
-1.2212492227554321 -0.4368888735771179
13.523421287536621 4.151745796203613
-2.2137069702148438 1.2521072626113892
-6.654200553894043 5.208158493041992
2.34121036529541 1.4928021430969238
-2.28887939453125 -1.1347061395645142
-2.4490296840667725 2.6126391887664795
-2.243328094482422 0.07375609874725342
0.6666597127914429 -1.3313794136047363
1.551382303237915 0.009609103202819824
-0.07993924617767334 2.7309749126434326
1.184391736984253 1.6430482864379883
1.0846967697143555 0.8357225060462952
-1.053625464439392 0.779813289642334
-1.1370946168899536 2.203685760498047
3.1190552711486816 -0.49641942977905273
1.1975548267364502 -0.5231553316116333
-0.28885185718536377 2.7362051010131836
1.8669899702072144 0.5727759599685669
-0.307766854763031 -1.8094505071640015
-0.4460247755050659 0.6950935125350952
2.942847967147827 -1.7648125886917114
-0.48362985253334045 2.6127190589904785
1.6872475147247314 0.3787360191345215
2.1567187309265137 -0.4177207350730896
-2.3871591091156006 -1.159741997718811
0.7817983627319336 2.3907723426818848
2.5817699432373047 2.0657758712768555
-0.3461591601371765 -1.944993019104004
2.239924192428589 -0.2474461793899536
0.6690552234649658 -2.2757792472839355
-0.5493531227111816 0.41467177867889404
-0.6331062912940979 -0.9147253632545471
0.7146804332733154 -0.32200750708580017
0.812815248966217 2.160936117172241
0.2741824686527252 0.7777748107910156
2.364795446395874 -0.10757637023925781
1.2081540822982788 1.7004752159118652
-1.33806312084198 -2.5862042903900146
-0.39772796630859375 -0.27217864990234375
0.6235260367393494 -2.0284199714660645
0.4714463949203491 0.7574514150619507
2.3096513748168945 -0.7259142994880676
-1.7368226051330566 0.24245494604110718
-1.0277276039123535 1.6965076923370361
1.7163550853729248 0.22863101959228516
2.198791742324829 -0.549267053604126
-0.10131925344467163 3.4475085735321045
0.6870911717414856 1.6502068042755127
2.2501957416534424 -0.25839900970458984
-1.6741384267807007 2.165571689605713
1.0794568061828613 2.096883773803711
-0.8146510124206543 -1.9142553806304932
1.9784235954284668 -0.16994357109069824
0.9539270997047424 -1.5029505491256714
1.5103408098220825 1.2476271390914917
2.011899709701538 0.789008378982544
-1.9570401906967163 0.14343619346618652
-0.1806333065032959 1.282476544380188
2.7744383811950684 0.21116814017295837
0.6393113136291504 1.3175569772720337
-2.9279160499572754 -2.2371835708618164
2.48775315284729 -1.6224528551101685
-1.7466691732406616 -0.23958709836006165
0.6823046207427979 0.9087663888931274
-0.6830916404724121 0.7314195036888123
-2.7989423274993896 1.1435972452163696
1.1768524646759033 0.3338063955307007
0.16030359268188477 -0.4613485336303711
1.9755232334136963 -1.0187599658966064
2.214259147644043 0.7123799920082092
1.9115619659423828 1.2062740325927734
0.32047027349472046 -0.7298559546470642
-1.5223588943481445 0.7573457956314087
-1.2531403303146362 2.687769889831543
1.8559072017669678 1.473114013671875
-2.2796149253845215 -2.2800002098083496
-0.5351371765136719 2.2320556640625
1.1281652450561523 2.8118653297424316
-2.0039381980895996 1.8014540672302246
-0.56806480884552 -1.9718965291976929
2.297095775604248 -0.64569091796875
2.0254266262054443 -1.505624532699585
-0.47962486743927 -0.9206660985946655
0.19955052435398102 2.2508678436279297
0.5220015645027161 1.7951548099517822
0.5904737710952759 1.1838669776916504
0.722623348236084 1.0166901350021362
1.2349375486373901 -0.875373363494873
-1.5121324062347412 1.0301151275634766
1.2380542755126953 0.8129802346229553
2.7380151748657227 0.5046701431274414
-0.6807626485824585 -1.4447917938232422
-0.7255759239196777 1.2197622060775757
1.423351764678955 0.4652577042579651
1.8865313529968262 -0.11758257448673248
-0.976104736328125 -2.0713701248168945
0.3402971625328064 1.8149617910385132
0.899579644203186 -0.19566625356674194
-0.5370355844497681 -3.0242090225219727
-2.084794282913208 -1.3280596733093262
2.7214784622192383 0.6069333553314209
-0.397832453250885 1.8784947395324707
0.5836666822433472 1.0737425088882446
1.1045653820037842 2.289926052093506
-1.70351243019104 -2.8100295066833496
-0.09283486008644104 0.979456901550293
0.884838342666626 2.9730029106140137
-0.554995059967041 -0.13141274452209473
3.1939027309417725 -0.6635451316833496
0.2312767505645752 -2.302091360092163
0.24207526445388794 3.2317168712615967
-0.19658350944519043 -2.5875535011291504
-2.0810158252716064 0.7155349254608154
1.9839959144592285 -2.090333938598633
2.233654499053955 -1.7375601530075073
1.842529058456421 0.7840815186500549
-0.7154393196105957 2.5093064308166504
1.9906952381134033 0.8057693243026733
-1.2114230394363403 0.3274155259132385
-0.5180472135543823 2.1192433834075928
-1.1937198638916016 -0.2528734505176544
1.9720196723937988 1.1036618947982788
2.2933669090270996 0.8042405247688293
0.4652547836303711 3.2755656242370605
-2.254009962081909 -3.3442482948303223
2.614152431488037 0.9532309770584106
-1.769792079925537 1.9062328338623047
2.0580389499664307 -0.3199969530105591
-1.1137850284576416 1.9988280534744263
-0.41405218839645386 -1.7489641904830933
1.5430338382720947 0.20408715307712555
2.430842399597168 -1.4330682754516602
-1.5635335445404053 -2.0922513008117676
-2.3508362770080566 -2.2464382648468018
0.1525207757949829 -2.899463176727295
1.7449746131896973 0.48071083426475525
-2.0637552738189697 2.0173604488372803
-1.3877544403076172 -1.3039512634277344
2.6394739151000977 -0.21689185500144958
0.11286807060241699 1.889784574508667
2.053842067718506 -0.46965980529785156
-0.06040602922439575 0.767076849937439
-1.394826889038086 1.5553983449935913
0.06803381443023682 -2.208556652069092
-1.6904523372650146 0.5791531801223755
19.178050994873047 -11.304594039916992
-0.28938740491867065 2.9990899562835693
-3.290134906768799 -0.011658191680908203
-0.659454345703125 -0.8881896734237671
0.9984372854232788 1.366428017616272
1.7733515501022339 -1.2547765970230103
2.821359872817993 -0.6654361486434937
0.7417207956314087 -2.1516566276550293
-1.1196541786193848 0.538030743598938
-0.28528833389282227 0.6128504872322083
1.2291852235794067 -2.370863914489746
-1.4283369779586792 -1.2261545658111572
-0.8093889355659485 -3.059337615966797
-0.2434716820716858 -1.4853346347808838
1.6391522884368896 -2.0321884155273438
0.6400953531265259 0.9986585378646851
2.6147139072418213 -0.16421431303024292
1.3442891836166382 -1.5622210502624512
-0.08221010118722916 0.37778377532958984
-2.311549425125122 -0.7393758296966553
0.9931823015213013 -0.8457553386688232
0.600071907043457 1.8206614255905151
-0.5972273349761963 1.5233955383300781
0.8511835932731628 2.668743848800659
1.1027650833129883 1.9117910861968994
-2.1110894680023193 -1.004939317703247
-2.898515224456787 0.05858507752418518
-0.649562418460846 2.5442070960998535
1.7762510776519775 0.24261736869812012
0.2942065894603729 -2.6049723625183105
-0.8429265022277832 2.418851613998413
1.2318835258483887 -1.5082560777664185
-0.19871333241462708 -2.663118839263916
-2.2747979164123535 0.5612459182739258
-2.444732427597046 0.48483502864837646
-1.772667407989502 -1.250469446182251
1.8414363861083984 -1.669818639755249
-0.24391210079193115 -0.6038353443145752
-0.6121798753738403 0.9302709102630615
2.4521825313568115 0.6689478754997253
1.036279320716858 2.980372905731201
-1.45361328125 0.7391011118888855
1.4923511743545532 -0.14372384548187256
0.17496103048324585 -1.6928882598876953
0.2532830834388733 0.3229210376739502
1.2372558116912842 -0.8751691579818726
-1.4654388427734375 -0.6782795786857605
23.836681365966797 -4.641484260559082
0.828683614730835 -1.5822950601577759
0.14317885041236877 0.8726586103439331
0.5619009733200073 1.3304290771484375
-0.736464262008667 -1.6991965770721436
-0.6747320890426636 2.259976387023926
-0.22656601667404175 -1.0397621393203735
0.6132967472076416 2.9358291625976562
0.5784479379653931 2.315690517425537
0.18528997898101807 3.0556459426879883
-1.088543176651001 -2.2217283248901367
-0.7902110815048218 1.1092113256454468
2.37766170501709 0.18336015939712524
0.6031154990196228 -2.2413766384124756
0.549839437007904 2.8905272483825684
-0.37705573439598083 2.9825897216796875
-1.3541133403778076 1.320906639099121
-1.8833181858062744 -1.6163301467895508
0.734771728515625 0.2912856340408325
-2.185717821121216 -0.9138479828834534
-1.0262415409088135 0.4403698146343231
0.9105912446975708 3.2056500911712646
-1.673328161239624 -1.0447566509246826
1.4093873500823975 0.17010843753814697
-0.7799986004829407 -2.6099801063537598
0.4843914210796356 1.5178444385528564
1.0860846042633057 -0.25542497634887695
-0.7004082798957825 -1.9853019714355469
-0.24020984768867493 -2.470608711242676
1.0244911909103394 2.5552124977111816
-0.2443934679031372 1.357817530632019
-1.8098047971725464 -1.331297516822815
2.619418144226074 -0.40803202986717224
0.0687745213508606 2.377523422241211
2.262678623199463 0.8821693062782288
-1.438740611076355 1.8767480850219727
-2.4248948097229004 0.05058079957962036
-2.1880240440368652 -0.3545433580875397
-1.214328646659851 -0.1140654981136322
2.737074136734009 -0.13009023666381836
-0.4081091284751892 -1.1440600156784058
1.3962745666503906 0.32602041959762573
-0.44148266315460205 1.8968219757080078
1.9055469036102295 -0.6469826698303223
-2.001779079437256 0.3915564715862274
0.37814247608184814 2.5878143310546875
0.31717649102211 0.9802392721176147
-1.3328044414520264 -2.7273943424224854
-2.446115493774414 -1.5225627422332764
2.0655269622802734 -0.5148211717605591
-0.44534409046173096 -1.0862470865249634
0.4047829508781433 -0.8650627136230469
-0.7732061147689819 1.2344038486480713
-1.3712455034255981 0.48138701915740967
-0.46500468254089355 -1.0623693466186523
0.8945587277412415 -0.7652901411056519
2.637935161590576 0.3745112419128418
1.0476219654083252 -1.4749667644500732
-0.24457746744155884 2.307534694671631
1.4533734321594238 -2.1169419288635254
1.9599326848983765 -1.9751228094100952
2.5230698585510254 0.3803321123123169
1.9606513977050781 -1.3432211875915527
2.380467414855957 1.449300765991211
-0.9302528500556946 -1.497450351715088
-0.767472505569458 -2.5005340576171875
2.1624178886413574 2.174870252609253
0.9882990717887878 1.76479172706604
0.8431448936462402 1.37968111038208
1.230898380279541 1.4963901042938232
-0.9304705858230591 -0.7620771527290344
0.6005480289459229 -1.3482006788253784
1.1307883262634277 -0.5429889559745789
1.8721280097961426 -2.3108928203582764
-0.9418603181838989 2.809753179550171
0.8565307855606079 0.59984290599823
-2.154609203338623 -0.37491345405578613
-1.6112768650054932 -0.7072291374206543
-0.43059635162353516 -2.6472558975219727
-0.8090821504592896 1.296721339225769
-0.5541161894798279 -1.6893818378448486
0.2778244614601135 2.805481195449829
-1.4881811141967773 -1.0679960250854492
-0.5596392154693604 -0.4767111539840698
-1.0045387744903564 -1.7552956342697144
-1.0898282527923584 -1.8936982154846191
2.3985650539398193 -1.6061058044433594
-2.559960126876831 -0.9847864508628845
-0.9384782910346985 2.57401967048645
-0.12484847009181976 1.0261456966400146
2.7703521251678467 -1.046598196029663
1.0537629127502441 -2.6362874507904053
0.15894097089767456 3.3216500282287598
1.8248904943466187 -2.1473679542541504
2.4202892780303955 0.6437103748321533
-0.11530879884958267 -2.544283866882324
1.0798250436782837 0.9489209055900574
1.1932196617126465 -0.5301929712295532
-1.9945579767227173 -0.5451093316078186
1.5714457035064697 1.1914249658584595
-0.9914616346359253 1.096980094909668
-1.809122085571289 0.27609458565711975
0.171239972114563 3.1356446743011475
-0.21414440870285034 1.5636366605758667
-1.492065191268921 1.572220802307129
0.8364452123641968 1.2169721126556396
-0.8501539826393127 2.7961769104003906
2.3544068336486816 -1.035489797592163
-2.5969350337982178 -0.30335816740989685
0.6341702938079834 0.2947157621383667
-1.1845707893371582 -1.929822325706482
0.43763458728790283 -0.28887462615966797
0.9987682104110718 -2.7913317680358887
-2.0459299087524414 1.0430686473846436
-0.2612650394439697 0.9845791459083557
-0.7697384357452393 1.0557160377502441
1.9425829648971558 0.37847423553466797
1.6342830657958984 -0.5601805448532104
0.38243356347084045 -1.9175981283187866
1.4214693307876587 -0.13099616765975952
2.3328957557678223 0.06114763021469116
1.921384572982788 0.24463260173797607
0.2500719428062439 -2.262413263320923
1.6096796989440918 -1.0814067125320435
2.1239261627197266 -1.2432212829589844
1.2192633152008057 -0.6881430149078369
-1.3049120903015137 0.6271746754646301
-0.017093926668167114 1.228325366973877
-2.261477470397949 1.3287503719329834
2.0764193534851074 -1.1218974590301514
8.925559997558594 -19.946487426757812
1.891880750656128 -3.036139488220215
1.9724477529525757 -0.4834091067314148
-0.42254483699798584 1.9570165872573853
0.9927158951759338 -1.9734324216842651
-0.7198662757873535 -0.11705374717712402
0.7849184274673462 0.06983476877212524
-0.6486369371414185 -2.932591438293457
-0.6146708726882935 3.2796478271484375
2.0466768741607666 -1.010907769203186


==> figure/tsne/darkhex-100-positive-001.txt <==
X Y
-1.8233623504638672 1.0174002647399902
-0.8194929957389832 -2.1054890155792236
0.9161158800125122 -1.9534651041030884
1.1113990545272827 -0.22867858409881592
1.7464828491210938 1.0716326236724854
1.1221745014190674 -1.16156804561615
1.3290965557098389 2.336050510406494
2.9677422046661377 0.281866192817688
1.3619877099990845 -0.9952439069747925
2.051197052001953 -0.8123250007629395
-0.10758328437805176 -1.644253134727478
0.8720188140869141 -1.7311687469482422
-1.2028672695159912 1.7734112739562988
0.24997925758361816 -1.8405356407165527
-0.061023272573947906 -2.1419644355773926
1.1391226053237915 -1.7898585796356201
-0.48155534267425537 2.7758867740631104
1.145599126815796 0.8286550641059875
-1.6301217079162598 -1.9947693347930908
0.0777072012424469 2.7410359382629395
2.420604705810547 -0.003959178924560547
2.3640542030334473 -1.7352087497711182
-0.08801659941673279 1.8752645254135132
-1.5345244407653809 0.5192115306854248
-2.4853997230529785 1.0405704975128174
-2.7189910411834717 0.3036159873008728
-0.5583330392837524 1.800187587738037
-2.7992794513702393 0.7260804176330566
1.055073618888855 1.9351189136505127
-1.6735496520996094 -0.5578877925872803
2.4872002601623535 -0.11636649072170258
-1.1856045722961426 -1.7188985347747803
-1.3341965675354004 0.869828462600708
-1.3311727046966553 0.35546016693115234
-0.8490049839019775 1.7517778873443604
-2.181612253189087 -0.4452371597290039
1.7315117120742798 1.4911705255508423
-0.41828757524490356 2.4920692443847656
-1.70164155960083 -0.34841281175613403
0.04254579544067383 -1.3946008682250977
0.22789597511291504 -2.1479268074035645
0.20657996833324432 -0.41278958320617676
0.14488959312438965 2.9616289138793945
0.9536066651344299 0.2186325043439865
-1.101644515991211 0.9076516628265381
0.4677962064743042 -1.9228522777557373
-0.0013047941029071808 -1.8462765216827393
1.489803671836853 0.2396777868270874
-0.6142385005950928 1.9088865518569946
2.522339344024658 -1.8991992473602295



==> figure/tsne/darkhex-100-positive-100.txt <==
X Y
-0.06767165660858154 -0.10019707679748535
-9.538772583007812 -1.5168397426605225
-0.18947768211364746 -0.03275251388549805
-0.09188365936279297 -0.059762418270111084
-0.15528059005737305 -0.18255114555358887
-0.07312464714050293 0.021274566650390625
0.15481233596801758 0.11086726188659668
0.8486849069595337 0.8005779981613159
-0.0031619668006896973 0.10150384902954102
0.39725589752197266 0.42190122604370117
-0.6106526255607605 -0.8148705959320068
-0.0467379093170166 0.09168827533721924
-0.007294654846191406 -0.03137003257870674
0.10204660892486572 0.18565112352371216
-0.04696798324584961 -0.011917829513549805
0.9900102615356445 0.5060803890228271
0.5077624320983887 -0.11505043506622314
0.0021409988403320312 -0.04333317279815674
0.06436610221862793 -0.0006690621376037598
-0.07939410209655762 0.0018492937088012695
0.1438274383544922 0.07839298248291016
-0.027246952056884766 0.030135512351989746
-0.09359091520309448 -0.1254967451095581
0.009668111801147461 0.004197143018245697
0.10585302114486694 -0.03152579069137573
-0.030311018228530884 0.0540463924407959
-0.08149313926696777 0.08732512593269348
0.0316978394985199 0.17686080932617188
-0.3698854446411133 -0.21418333053588867
0.10025739669799805 -0.7349233627319336
0.015110254287719727 0.14636284112930298
-0.9907203316688538 -0.14540567994117737
0.005361437797546387 0.047112226486206055
0.11118608713150024 -0.042632460594177246
-0.03894662857055664 -0.23255705833435059
-0.07129251956939697 -0.0677804946899414
0.03238344192504883 -0.13586091995239258
-0.003566637635231018 -0.014265656471252441
0.6954115033149719 -0.17058110237121582
-0.006179094314575195 0.5110436677932739
-0.10139644145965576 -1.6212066411972046
-0.06626617908477783 0.032419800758361816
0.09303116798400879 -0.016985714435577393
0.06414622068405151 -1.1910858154296875
-0.43100547790527344 0.045343875885009766
0.003222823143005371 0.9521787762641907
-0.2628040313720703 0.20550572872161865
-0.08859702944755554 -0.004593491554260254
-0.017452895641326904 -0.06949126720428467
0.5136730670928955 -0.47310054302215576



==> figure/tsne/darkhex-100-positive-200.txt <==
X Y
-0.030719518661499023 -0.02582201361656189
-1.6325359344482422 -1.2706280946731567
0.026353061199188232 0.20007014274597168
0.7844158411026001 -0.612504243850708
2.4146463871002197 -1.350890874862671
0.06181049346923828 -0.8916842937469482
-0.2657284736633301 0.06530968844890594
0.0024565458297729492 0.3356969356536865
-0.2067399024963379 0.28413620591163635
-1.0106405019760132 -0.18337202072143555
-0.22867298126220703 -0.2139764428138733
-0.08719086647033691 -2.0231943130493164
-1.8582998514175415 0.9822536706924438
0.2553098201751709 0.19645226001739502
-0.20671629905700684 -0.19493699073791504
-1.64430570602417 0.40749257802963257
0.3443176746368408 0.3360435962677002
0.14496088027954102 1.1150758266448975
0.11541986465454102 -0.114174485206604
0.2298014760017395 -0.21370625495910645
0.23547589778900146 -0.10044868290424347
0.27774930000305176 -0.447013258934021
0.9091154932975769 -0.03290092945098877
-1.4093875885009766 -1.7758255004882812
-0.03416848182678223 0.28571683168411255
-0.8724073171615601 0.5124400854110718
-0.2919337749481201 -1.5075749158859253
0.7747114896774292 -0.01707601547241211
-0.4431963562965393 0.06856676936149597
0.11201298236846924 -0.0972599983215332
0.39254653453826904 0.23644793033599854
-0.7463904023170471 1.2611727714538574
-0.16122984886169434 -0.10420548170804977
0.5279555320739746 -2.112415313720703
-0.5759439468383789 0.7989208698272705
-0.28705811500549316 -0.041161417961120605
-0.16490983963012695 -2.136728525161743
-0.17508980631828308 0.38268017768859863
0.015646249055862427 0.019081592559814453
-0.0910598635673523 0.7480884790420532
19.167137145996094 -3.26436710357666
0.7147722244262695 0.22621726989746094
0.04293385148048401 -0.14794981479644775
0.6321110725402832 -0.7476894855499268
0.11724165081977844 -0.12267303466796875
-0.03256547451019287 -0.2618318796157837
-0.06147944927215576 -0.03494417667388916
0.18413710594177246 0.8606748580932617
13.762142181396484 -11.366565704345703
0.23297303915023804 0.3296393156051636



==> figure/tsne/darkhex-200-negative.txt <==
X Y
2.670712947845459 -1.28047776222229
1.9436945915222168 -1.5536861419677734
0.03789786994457245 -2.453066825866699
-0.9190857410430908 -1.564558982849121
2.0176305770874023 3.0123488903045654
2.7028818130493164 -1.0537219047546387
1.967329978942871 -1.852806568145752
1.3605554103851318 -0.9893335103988647
-2.2790751457214355 1.6455726623535156
-0.02956223487854004 -0.6731579303741455
0.0017646551132202148 -0.28797364234924316
0.9369895458221436 -2.2656421661376953
-1.5515387058258057 0.5020034313201904
-0.43676531314849854 3.0237932205200195
0.7218972444534302 -0.6414875984191895
-0.9998363256454468 0.25638169050216675
-2.1830315589904785 1.0760793685913086
-3.6099374294281006 0.6834678053855896
1.997554063796997 -0.8576655387878418
-2.8471884727478027 1.2536165714263916
-0.6024483442306519 -2.3266334533691406
0.03811812400817871 0.9830359220504761
1.8304979801177979 2.2474241256713867
-0.8368831872940063 -1.9208884239196777
-1.3529149293899536 1.7687711715698242
0.15703999996185303 -3.2739994525909424
-0.16503089666366577 1.1648882627487183
2.0973124504089355 -0.13667656481266022
1.1168549060821533 -0.3586249351501465
-0.49541059136390686 -3.3922367095947266
0.42305988073349 3.6395680904388428
-0.3803272247314453 1.256159782409668
2.5147907733917236 1.0828194618225098
-0.42895257472991943 -0.7293920516967773
-0.17601823806762695 -2.1671524047851562
0.3201606571674347 1.0873420238494873
2.334787368774414 1.6773920059204102
-1.3151311874389648 -3.111644983291626
0.9077481031417847 -2.17177414894104
-1.3410953283309937 -0.05187058448791504
0.7829480171203613 0.6559654474258423
-0.8789304494857788 0.6881664395332336
1.4615249633789062 0.22407418489456177
1.0692936182022095 0.16525211930274963
-0.9836839437484741 -0.5594534873962402
-1.2070860862731934 1.719214916229248
-0.3547821044921875 -2.037999391555786
2.487675666809082 -0.7511367797851562
1.9118242263793945 0.06348899006843567
2.5327718257904053 -0.550895631313324
1.9667346477508545 -2.0850794315338135
0.6568245887756348 1.0148046016693115
1.970981240272522 -0.08687970042228699
1.0959420204162598 -1.999693512916565
0.12326836585998535 -0.16292843222618103
-0.14144563674926758 -0.2925562858581543
-0.503516435623169 2.5399508476257324
0.2767344117164612 -1.1842743158340454
-1.8948063850402832 0.42027515172958374
0.5512092709541321 -0.8419610261917114
1.274744987487793 0.31270092725753784
-1.304715633392334 2.3717756271362305
0.6411138772964478 2.0350868701934814
-0.6932021379470825 -1.725937843322754
2.1819770336151123 -2.2843096256256104
-0.3118021488189697 0.9937271475791931
-1.0456416606903076 1.6460493803024292
1.4321200847625732 0.4911441206932068
0.5921779870986938 1.219990849494934
2.067605495452881 0.23082980513572693
-0.7612419724464417 -0.12495693564414978
-2.312959671020508 2.854907512664795
0.46649158000946045 0.10506129264831543
0.8321756720542908 -3.4106433391571045
1.3793118000030518 0.9465075135231018
0.0032514333724975586 -2.1725704669952393
-2.3046441078186035 -2.287442684173584
-0.8613198399543762 2.869556427001953
-0.14179706573486328 1.9744055271148682
-0.008826196193695068 1.2411483526229858
1.4669249057769775 0.5601273775100708
0.37059086561203003 -3.6025028228759766
2.5449442863464355 1.4845404624938965
0.2880666255950928 1.3184598684310913
-0.10953813791275024 -3.204730749130249
2.528477191925049 1.2634514570236206
-2.2904229164123535 2.395480155944824
0.7484003901481628 0.22039923071861267
1.0732475519180298 -1.147583246231079
0.7158188819885254 3.2224559783935547
-0.6714160442352295 1.636806845664978
1.0132627487182617 -1.3968602418899536
0.9808581471443176 -1.4121662378311157
-0.36516034603118896 1.5965468883514404
-2.610724449157715 1.5309205055236816
-0.9149733185768127 -1.321337103843689
-2.699936866760254 0.9021685123443604
1.0002357959747314 -2.6810073852539062
0.216014564037323 -3.8420169353485107
-3.24642276763916 0.7876097559928894
1.4499915838241577 -1.0309600830078125
-1.5458823442459106 -0.443117618560791
-0.2651883363723755 -2.9804508686065674
1.492199182510376 -2.0789124965667725
2.022770404815674 1.578838586807251
0.0629623532295227 -0.733055591583252
-0.009303420782089233 1.0787755250930786
-0.8721952438354492 -1.974613070487976
0.29287827014923096 -1.935652494430542
-0.9855303764343262 1.333342432975769
-1.8548706769943237 -2.908614158630371
-1.1028785705566406 -0.015056371688842773
0.9594439268112183 -2.3240387439727783
-1.941856861114502 0.9154316782951355
2.0974740982055664 -0.5163164138793945
1.6264827251434326 1.9277689456939697
-2.4173178672790527 0.045610785484313965
2.6337718963623047 0.482144832611084
2.237588882446289 -2.8980793952941895
-0.9820489883422852 -1.8897318840026855
-1.5005850791931152 2.735617160797119
1.8694100379943848 2.9078800678253174
-1.3284165859222412 2.2324936389923096
0.7876099348068237 1.2877261638641357
-1.2389663457870483 0.5017261505126953
-2.711530923843384 0.41172417998313904
4.7138895988464355 -0.9858916997909546
-1.076366901397705 -1.757583498954773
1.2360332012176514 -1.5237773656845093
-0.40457871556282043 3.569960355758667
1.6776504516601562 -2.647810935974121
2.965043067932129 0.89581698179245
2.1328201293945312 -1.802839994430542
-2.1112987995147705 0.06314587593078613
1.2159804105758667 -1.6477537155151367
1.8283648490905762 -0.6365464329719543
2.6936802864074707 1.387561321258545
-2.255018472671509 -0.07647079229354858
-2.954860210418701 1.7709317207336426
2.8442721366882324 1.5903241634368896
-1.0105295181274414 0.06146836280822754
-0.6873908638954163 2.5007591247558594
-0.9694196581840515 -1.214572548866272
2.8976173400878906 1.6019715070724487
-0.433102548122406 1.178045630455017
1.8689323663711548 0.8778831362724304
-0.029581725597381592 2.8426787853240967
-0.7361907958984375 -0.24304962158203125
-0.9912599325180054 -1.570251226425171
2.2505457401275635 0.12181498110294342
-0.26690608263015747 -0.9208600521087646
-0.6972748041152954 -1.0712820291519165
-2.975708246231079 -0.14234280586242676
-0.6570785045623779 -2.57565975189209
1.3847249746322632 -3.3349385261535645
-2.1623997688293457 -0.7523783445358276
2.0756173133850098 -2.1444320678710938
-0.2909710705280304 3.3650176525115967
0.848625659942627 -1.0714458227157593
1.654578447341919 -0.4231107234954834
2.458069324493408 -0.3279825448989868
-0.6162881851196289 -1.1765810251235962
0.2019270807504654 2.0069658756256104
6.894603729248047 1.4123085737228394
-1.4190716743469238 -1.6852203607559204
1.1013654470443726 3.626303195953369
-0.568803071975708 0.036480605602264404
-1.4593772888183594 -2.4089322090148926
1.8484413623809814 1.417487382888794
-0.10651183128356934 -1.0726726055145264
-0.03635847568511963 2.001919984817505
2.965430498123169 -1.513129711151123
1.9713423252105713 0.40257322788238525
0.4776918888092041 0.74083411693573
-0.2880191206932068 1.1011182069778442
2.914384365081787 -0.14215439558029175
1.2420861721038818 -1.154657006263733
1.3941969871520996 -0.12090516090393066
-0.5872077345848083 3.5353517532348633
0.697167694568634 1.7248954772949219
2.446547031402588 -1.1060558557510376
-2.3010263442993164 -1.4932115077972412
-0.02204558253288269 1.634434700012207
-1.2331035137176514 3.2270755767822266
-0.11859607696533203 1.047936201095581
0.5869657397270203 3.146327495574951
1.555388331413269 -1.2488985061645508
1.6444473266601562 1.878875494003296
0.20027580857276917 3.303569793701172
-0.5818341970443726 0.7929823398590088
-0.016059815883636475 1.582306146621704
0.8054752349853516 -1.3149065971374512
-0.6102120876312256 -0.7606042623519897
-1.303026556968689 -1.303749680519104
-1.781453251838684 -2.777374744415283
-2.7507431507110596 -1.800519585609436
2.3772048950195312 -2.7656030654907227
0.24567902088165283 -1.5827645063400269
0.08896499872207642 2.3772013187408447
-0.4832960069179535 -1.5021848678588867
-2.4276950359344482 0.21926626563072205
-1.5647780895233154 -0.1579873263835907
-1.5397834777832031 -0.12725770473480225
2.1683826446533203 0.8829512596130371
-0.36532771587371826 3.161979913711548
1.071246862411499 2.484757661819458
-0.6459786891937256 -3.3280539512634277
0.21805015206336975 -0.8123823404312134
-0.04573047161102295 -1.3442981243133545
-1.437206745147705 -1.5291335582733154
1.15644371509552 1.3827464580535889
-2.273272752761841 -2.1954293251037598
-1.5789763927459717 0.1746729016304016
1.4575356245040894 -3.280611038208008
-1.020397424697876 -2.2549691200256348
-1.3430787324905396 -2.9806675910949707
0.09706133604049683 2.2665677070617676
-1.1048864126205444 -3.0615434646606445
-0.5150372982025146 3.559544086456299
-2.871302366256714 -0.22990554571151733
-0.4565350115299225 1.6112711429595947
-2.29469633102417 0.6582717299461365
3.0516884326934814 0.5036238431930542
-2.610663652420044 -0.2846152186393738
1.6638890504837036 -2.862419366836548
1.533661127090454 -2.82444167137146
2.2973365783691406 -2.3447957038879395
0.8486161231994629 -0.5448414087295532
1.416511058807373 2.378364086151123
0.37402746081352234 -1.535038948059082
0.11729854345321655 2.8165206909179688
2.912437915802002 1.6511993408203125
1.7804958820343018 -2.7716245651245117
0.9945250749588013 0.0751626268029213
-0.03945457935333252 1.3729667663574219
-1.1194570064544678 -0.023282647132873535
-0.8209344744682312 -2.4820303916931152
2.5130326747894287 1.4574196338653564
0.4624253511428833 -1.6164876222610474
3.0798232555389404 -0.5181249380111694
-1.7009975910186768 3.0606746673583984
2.365396738052368 -2.8404014110565186
0.15845584869384766 -1.7035022974014282
-2.6709213256835938 0.7678638696670532
-3.728872776031494 0.4415193200111389
2.48382306098938 0.7181488275527954
-3.187708854675293 1.0479376316070557
0.39432990550994873 1.8530622720718384
0.26271766424179077 -2.9346837997436523
-2.520190715789795 2.0502052307128906
1.2802660465240479 -0.6546626687049866
-1.017430305480957 0.8131729960441589
2.8031296730041504 -1.5026218891143799
2.338006019592285 1.415576457977295
-1.9640470743179321 2.7133054733276367
1.1956846714019775 -0.1543673276901245
3.070014476776123 -0.1450551301240921
-1.474014401435852 -1.7729535102844238
3.9089736938476562 1.1440157890319824
0.0008822381496429443 -0.969416618347168
-2.1879019737243652 0.2438778430223465
0.7406474351882935 1.9805481433868408
0.09836852550506592 1.056384563446045
-3.129525661468506 -0.21607068181037903
-1.5894851684570312 0.6555017232894897
0.46253103017807007 -0.5607917308807373
2.500758171081543 -2.1189024448394775
-1.93217134475708 -0.14168956875801086
0.25600379705429077 1.3270612955093384
-1.7776933908462524 -1.917402982711792
-0.1718466877937317 -3.4359517097473145
-0.8138689994812012 2.7138288021087646
1.3114264011383057 -1.4890369176864624
2.5121946334838867 0.23464339971542358
0.9192016124725342 0.010843992233276367
1.3338358402252197 -1.311349630355835
-1.4561549425125122 3.059300184249878
0.9361109137535095 -0.42894530296325684
1.5645229816436768 1.035908579826355
-0.08278203010559082 0.5068116188049316
0.011429548263549805 1.289635419845581
1.6100208759307861 -2.8781118392944336
0.983271598815918 -1.0199445486068726
-0.6196352243423462 1.4743077754974365
-0.09276068210601807 1.5357202291488647
1.9719901084899902 0.3282025456428528
1.3365662097930908 0.4564239978790283
-1.3961033821105957 1.521433711051941
0.2759888172149658 -0.20370709896087646
-0.3979443907737732 -3.8037543296813965
-3.0497303009033203 0.4339210093021393
0.47409576177597046 1.9220006465911865
-1.0863265991210938 -0.4047454297542572
-0.6053898334503174 1.381412386894226
0.4235677123069763 1.6065216064453125
-2.3860135078430176 1.16880464553833
1.2759125232696533 0.05759868025779724
1.8470628261566162 -0.25573432445526123
-1.0868821144104004 -3.0423293113708496
0.9035485982894897 -0.5207701325416565
10.820293426513672 -0.8156009912490845
1.408979892730713 -1.6452997922897339
-1.4591954946517944 -0.2277624011039734
0.4446205496788025 -2.358525514602661
3.345728874206543 -1.1859288215637207
-2.516817092895508 -0.2018328309059143
3.882209300994873 0.020674586296081543
0.16006094217300415 0.8522255420684814
2.0180890560150146 -2.318889617919922
0.950937032699585 2.624969482421875
0.02561008930206299 -2.234919548034668
3.1173601150512695 -0.7969532012939453
0.7045900821685791 -1.815147876739502
1.032725214958191 2.4917187690734863
-0.673164963722229 1.7638204097747803
-1.09429931640625 1.7850828170776367
2.891723394393921 -0.0372501015663147
-0.18426990509033203 -3.2126617431640625
1.6174535751342773 0.49881935119628906
-3.7002134323120117 -0.18116432428359985
0.8972598910331726 -3.131826162338257
-1.2109339237213135 0.03324484825134277
0.26955682039260864 -0.9567028284072876
-1.578059434890747 -2.3752942085266113
-2.494269609451294 3.6402475833892822
0.1170007735490799 -1.5111083984375
0.6987850069999695 1.7458386421203613
1.4057886600494385 0.006640374660491943
-3.113734245300293 0.7622464299201965
0.34702005982398987 -1.1916985511779785
-0.8901644945144653 -1.4097627401351929
-3.1047184467315674 -0.12911194562911987
-0.12047767639160156 1.2969863414764404
0.44645535945892334 0.8233305215835571
1.6223477125167847 -0.5556111335754395
1.6871579885482788 0.2940898835659027
-3.6218483448028564 0.2882019281387329
-2.462388038635254 -0.9158096313476562
-1.0300712585449219 -2.637941598892212
10.312017440795898 -2.821683883666992
-0.6010047197341919 2.762760639190674
2.093418836593628 -1.1566822528839111
-1.13881254196167 0.03383725881576538
1.397214412689209 0.9536294341087341
1.8320047855377197 0.8685039281845093
0.16907277703285217 2.1804628372192383
0.606472909450531 2.1286158561706543
-0.8057693243026733 -1.0384843349456787
0.6215088367462158 0.06160847842693329
2.0820977687835693 -0.06495493650436401
-2.052619218826294 1.539005160331726
-1.5462607145309448 -2.537827491760254
-0.050295352935791016 1.221107006072998
-2.149050235748291 -1.5820335149765015
-0.19727587699890137 -1.2102055549621582
1.583380103111267 -0.1459227204322815
1.4380167722702026 -2.7329418659210205
1.3227840662002563 -0.8976418972015381
-3.4721055030822754 1.257986068725586
2.1229803562164307 1.5060797929763794
1.8531506061553955 0.3448423147201538
-0.7700952887535095 -0.8194771409034729
1.743896722793579 2.8049216270446777
1.8107950687408447 -1.4883263111114502
1.360688328742981 -2.2229416370391846
0.503950297832489 -2.279770612716675
-0.48202770948410034 2.1823346614837646
-1.424475908279419 0.7186537981033325
-1.8011313676834106 0.01720714569091797
1.2940564155578613 -1.2076835632324219
2.3222455978393555 -1.7278141975402832
1.246661901473999 -1.8020191192626953
-0.7933455109596252 2.1401140689849854
-0.00881040096282959 1.3441349267959595
3.470247745513916 -0.29552555084228516
3.6205756664276123 -0.5897101759910583
-0.03613686561584473 2.397174119949341
-1.9814331531524658 0.10085776448249817
-2.737527370452881 1.6421105861663818
3.1185364723205566 1.3823484182357788
-0.03291189670562744 -1.0654733180999756
1.525028944015503 0.07833784818649292
-0.31183040142059326 -2.886720657348633
-0.9535940289497375 -1.8313233852386475
0.19928699731826782 1.004194736480713
-0.2353447675704956 2.5171425342559814
-0.9584214687347412 2.2128920555114746
0.9860143661499023 0.0968555212020874
-1.1507052183151245 0.5863068699836731
0.11346882581710815 1.5895763635635376
-0.9338206052780151 2.0464746952056885
-0.6924604773521423 2.575514554977417
3.8632707595825195 -1.8563188314437866
-2.3322579860687256 0.7554108500480652
-2.205256700515747 0.34610551595687866
1.3544185161590576 1.3742238283157349
1.9573947191238403 -0.44505298137664795
0.17240244150161743 -2.2940447330474854
-1.9823168516159058 -1.3724631071090698
1.2606902122497559 1.1977440118789673
-0.869458794593811 1.7111847400665283
-1.6986017227172852 2.5295510292053223
-1.8024487495422363 1.4761435985565186
-0.28186917304992676 0.6994781494140625
-1.834329605102539 0.9167604446411133
1.6082615852355957 -1.3600564002990723
1.5379555225372314 -2.040705680847168
0.4309210181236267 -1.811721682548523
-1.5440260171890259 -3.1458823680877686
2.232541561126709 -0.3622739911079407
-0.7410858869552612 0.9469480514526367
-0.5191577672958374 1.8977712392807007
-1.2626276016235352 0.740330696105957
0.938205897808075 -0.7909482717514038
0.7966365814208984 -0.7049509286880493
-2.0554497241973877 2.1596791744232178
2.2345385551452637 -2.322730779647827
-2.670778512954712 1.475727915763855
2.427034378051758 -0.49559855461120605
2.1459178924560547 -0.2935016453266144
-1.1935114860534668 2.628106117248535
-1.1645419597625732 -2.4821505546569824
-0.04531455039978027 -1.7803058624267578
-0.8403383493423462 -1.9989244937896729
-3.3652920722961426 0.8609260320663452
-2.185701608657837 -0.9290169477462769
0.1984132081270218 -0.9944232702255249
2.433958053588867 -0.09147268533706665
-0.31921881437301636 1.161039113998413
-0.4353148937225342 1.7829662561416626
-0.061764031648635864 -2.6651241779327393
0.03379952907562256 -2.174464225769043
-1.2368619441986084 3.35390305519104
2.856323719024658 -1.5165901184082031
1.8734134435653687 1.6965851783752441
0.1263786256313324 2.4295880794525146
2.761542797088623 -1.6719675064086914
2.7496089935302734 -0.0064119696617126465
2.3271727561950684 2.378162145614624
-1.146370530128479 2.1451075077056885
-0.8644267320632935 -2.7459614276885986
2.558695077896118 -1.358431100845337
-2.73989200592041 2.5146377086639404
-1.0835769176483154 -0.052893877029418945
-1.2686982154846191 0.5135462284088135
4.134936332702637 1.0222241878509521
0.5911304950714111 -0.16796457767486572
2.54976224899292 -1.737647294998169
-1.306090235710144 1.7674696445465088
1.7127679586410522 -0.171811044216156
-1.21612548828125 1.7503553628921509
0.27959954738616943 -2.134458303451538
-0.4337497055530548 0.80998694896698
-0.5077983140945435 2.8747169971466064
0.5165587663650513 1.26603364944458
1.1566401720046997 2.5311155319213867
-0.5674030780792236 -2.3427631855010986
-1.3997712135314941 -1.1491897106170654
1.0036910772323608 0.10890078544616699
2.2966811656951904 -1.5832856893539429
-1.6337097883224487 -1.9467111825942993
-0.10831016302108765 3.0447354316711426
-2.325226306915283 2.7188467979431152
-0.9789013266563416 3.775625228881836
0.4186289310455322 1.3966673612594604
-2.169381618499756 -2.433828353881836
-0.9147651195526123 0.8995183706283569
-2.8555331230163574 0.6635416746139526
-1.7209736108779907 -2.3030452728271484
-2.157904624938965 0.40375590324401855
1.8041117191314697 -1.0157257318496704
-0.6997088193893433 0.09018048644065857
-0.9203091263771057 2.1133530139923096
-0.9428353905677795 0.0849514976143837
-0.7887243032455444 -0.9491747617721558
3.5486245155334473 -0.12404453754425049
-0.6266152858734131 3.5387229919433594
0.4074021577835083 0.45538511872291565
1.9339734315872192 3.4007492065429688
-0.46035540103912354 -2.2375645637512207
-1.3832182884216309 -2.653554677963257
-0.9960982799530029 0.5912798047065735
-0.4619588553905487 -1.657776117324829
-2.6805903911590576 -0.29705575108528137
-0.5693637132644653 2.796210289001465
0.59852534532547 -2.6987690925598145
1.635627031326294 -1.8993191719055176
0.9184983968734741 -2.5515246391296387
1.961398959159851 -0.3155376613140106
2.162893295288086 1.0070955753326416
-3.0087239742279053 0.9712306261062622
-2.376329183578491 1.95733642578125
-0.2428760528564453 0.5356637239456177
0.6415011882781982 -2.1629042625427246
1.9804866313934326 1.7009162902832031
1.096357822418213 0.5685481429100037
-0.09857159852981567 1.6787638664245605
-0.4390924572944641 -1.8021080493927002
2.3986377716064453 -2.979979991912842
1.7985610961914062 1.178824543952942


==> figure/tsne/darkhex-200-positive-001.txt <==
X Y
-2.906903028488159 0.790069043636322
0.6966153383255005 -1.2574901580810547
0.809434175491333 1.7284629344940186
-0.8111662864685059 0.7825603485107422
-0.6549018621444702 0.5209457874298096
1.1829110383987427 1.4396815299987793
-1.1356616020202637 2.8408567905426025
1.6179275512695312 -1.9505106210708618
-1.596966028213501 -1.6535836458206177
-0.9982360601425171 0.8347377777099609
0.5287573933601379 -2.1247785091400146
0.23084723949432373 2.5139894485473633
-0.967494547367096 -3.2051031589508057
1.9817873239517212 0.9922012686729431
-1.1910912990570068 2.1675546169281006
-1.4519295692443848 -1.2099884748458862
2.493300199508667 1.1254467964172363
-0.6518938541412354 0.2855168879032135
1.5669021606445312 -0.35082900524139404
-1.9854713678359985 -0.23635655641555786
1.8223530054092407 0.6074764132499695
-0.30171477794647217 -3.5301809310913086
-0.3307586908340454 2.8401288986206055
2.3852717876434326 -0.02297598123550415
0.34030812978744507 2.4463000297546387
-3.132664680480957 -0.39747512340545654
2.0148720741271973 0.8338680863380432
-1.9144450426101685 2.8927741050720215
-0.1373750865459442 1.1227753162384033
2.030986785888672 0.6816490888595581
1.0683172941207886 2.261037826538086
0.049578845500946045 1.8564739227294922
0.3826650381088257 0.537346363067627
0.12430822849273682 -1.4959204196929932
1.7484676837921143 0.03692901134490967
1.9390790462493896 0.6301259398460388
-1.0087804794311523 -1.2732858657836914
-1.5957915782928467 -0.3227217197418213
1.1637325286865234 -2.6513524055480957
0.31776976585388184 0.4019044041633606
2.343956470489502 2.118000030517578
-0.9626878499984741 1.2121965885162354
1.3857672214508057 -0.3435152769088745
-0.3650730848312378 0.9174555540084839
-0.7573716640472412 -2.421818971633911
1.606400966644287 0.3468385934829712
-2.512913227081299 0.9677679538726807
1.262498378753662 0.9922014474868774
-0.3198813199996948 -1.8192260265350342
-0.07528460025787354 -2.281578540802002



==> figure/tsne/darkhex-200-positive-100.txt <==
X Y
-0.11504578590393066 0.09641575813293457
-1.5056071281433105 0.6193258762359619
0.05096900463104248 -0.04999852180480957
-0.11180144548416138 -0.0406191349029541
-0.35131406784057617 0.04731190204620361
0.16645121574401855 0.06798839569091797
-0.011959284543991089 -0.5842099189758301
-1.7944830656051636 1.0639268159866333
0.04830145835876465 -0.09052407741546631
-1.4712153673171997 0.09188368916511536
2.384507179260254 -0.7179458737373352
0.011115074157714844 -0.06512665748596191
-0.10156470537185669 -0.0004177093505859375
-0.3544285297393799 0.09903445839881897
-0.030683040618896484 -0.04209470748901367
-0.2846471667289734 -0.9837359189987183
-0.16381627321243286 0.005636453628540039
-0.1218881607055664 0.16465377807617188
-0.1917964220046997 -0.16715192794799805
0.13695120811462402 0.006351113319396973
0.1012578010559082 -0.03268274664878845
-0.08879637718200684 0.03694021701812744
-0.09229159355163574 0.08156442642211914
0.07059495151042938 0.09357571601867676
0.06736719608306885 -0.06697237491607666
-0.1517801284790039 0.015648245811462402
0.22751480340957642 -0.862488865852356
-0.14755427837371826 -0.7612200975418091
-0.15265583992004395 0.1501939296722412
0.9975309371948242 0.7338526844978333
-0.1493544578552246 -0.10872769355773926
0.8769258856773376 0.3628685474395752
0.08195924758911133 -0.2085612714290619
-0.06080758571624756 -0.11485052108764648
-0.2173144817352295 -0.14105820655822754
0.6945182085037231 -1.1604584455490112
0.05530893802642822 0.09450055658817291
0.21959054470062256 0.13318324089050293
0.04481959342956543 0.0332263708114624
0.14582014083862305 -0.187422513961792
-1.7073023319244385 -1.720239281654358
1.2354042530059814 -0.4295387268066406
0.11418783664703369 -0.04684185981750488
-2.0334999561309814 0.6296963691711426
-0.6349533796310425 0.27020323276519775
1.6995855569839478 0.511435866355896
-0.049454689025878906 0.6141581535339355
0.06024158000946045 -0.16498279571533203
0.09751904010772705 0.08796405792236328
-0.3919256925582886 -0.010039448738098145



==> figure/tsne/darkhex-200-positive-200.txt <==
X Y
-0.004152655601501465 -0.07400384545326233
0.768600583076477 -0.671318531036377
-0.000542759895324707 0.006167352199554443
-0.030541956424713135 -0.057619571685791016
-0.5151255130767822 -0.9741042852401733
0.11187875270843506 0.13124072551727295
-0.004190564155578613 -0.224656343460083
0.01746612787246704 0.04455208778381348
0.5349521636962891 1.204646110534668
0.39790380001068115 -0.46341973543167114
-0.2144310474395752 -0.1559397578239441
1.1465961933135986 -0.17410969734191895
-0.1769784390926361 -1.2130168676376343
-0.12013208866119385 -0.1832788586616516
0.2389477640390396 0.0030173659324645996
0.31120896339416504 -0.5867112874984741
0.23140579462051392 0.2579779624938965
-0.3927215337753296 -0.012708067893981934
-0.021968066692352295 0.002978086471557617
-0.27130818367004395 0.021595418453216553
0.1341092884540558 -0.31302833557128906
0.07758331298828125 0.20027625560760498
0.29763832688331604 0.15736150741577148
0.1708793044090271 -0.7417738437652588
-0.10609006881713867 0.10196635127067566
0.22397136688232422 -0.06024366617202759
-0.05591760575771332 0.2701824903488159
0.28500449657440186 0.3810741901397705
-0.050295352935791016 -0.2974410057067871
-0.1451297402381897 -0.12214958667755127
0.07081961631774902 0.19615185260772705
0.5059482455253601 0.14258307218551636
-0.034031450748443604 0.010008811950683594
-0.22855734825134277 -1.0191999673843384
-0.007492542266845703 -0.12109500169754028
-0.07924878597259521 -0.06754404306411743
0.19512203335762024 -0.24687790870666504
-0.044615983963012695 0.22718477249145508
0.1240893006324768 0.07332944869995117
0.2862195670604706 -0.1632441282272339
0.6171929836273193 -1.1272963285446167
-1.0752944946289062 -0.5646160840988159
-0.02467179298400879 -0.006727814674377441
0.1401081085205078 0.03219956159591675
0.02894294261932373 0.17456400394439697
-0.03110450506210327 -0.02020883560180664
-0.09970088303089142 0.17678242921829224
0.09008005261421204 -0.037950873374938965
0.40611910820007324 0.535846471786499
-0.10918581485748291 0.1357746124267578



==> figure/tsne/phantomgo-001-negative.txt <==
X Y
-0.9941379427909851 -1.9612128734588623
0.6306296586990356 1.8203967809677124
-1.1947119235992432 -0.047243595123291016
1.5959625244140625 -1.2754802703857422
-0.07557111978530884 1.6255170106887817
0.4270310699939728 -0.8800877332687378
2.610992908477783 1.1933813095092773
-1.6438778638839722 0.7350142598152161
-0.42326265573501587 1.4850709438323975
-44.67862319946289 34.61371994018555
0.046815574169158936 1.8598841428756714
-1.94313383102417 -0.5456690192222595
0.6166547536849976 1.2312346696853638
0.37917256355285645 -0.9955897927284241
-2.486830711364746 -1.591151475906372
2.240701675415039 1.8472118377685547
0.7135595679283142 2.4123549461364746
-1.6703546047210693 -1.254739761352539
0.3262927532196045 -2.1383304595947266
-0.3664226531982422 -3.0822389125823975
-1.0312219858169556 0.9026578068733215
-2.963348388671875 0.5684381127357483
1.4273533821105957 -0.3306208848953247
-2.1520471572875977 0.7628078460693359
-2.4700348377227783 1.4473876953125
-1.9416747093200684 -0.7040676474571228
0.4170442223548889 -1.5462530851364136
-0.5301085710525513 -0.6353886723518372
-2.4451746940612793 -0.42529308795928955
-1.3902047872543335 1.0495643615722656
-0.2596980333328247 -1.4686877727508545
2.448394775390625 -0.5293498635292053
-1.554781198501587 0.7732008695602417
-0.5708377361297607 -0.5380710363388062
-0.6596529483795166 2.205050230026245
2.1031675338745117 -0.33028334379196167
-0.260856032371521 2.2838799953460693
-0.7703367471694946 1.1169430017471313
0.8706672787666321 -0.4177788496017456
-73.67743682861328 -25.609651565551758
73.05416870117188 17.580106735229492
0.8447412252426147 -2.2521209716796875
-0.9385395050048828 1.8273478746414185
-0.864207923412323 -0.9930088520050049
1.4134918451309204 -0.8940244913101196
0.5868866443634033 -0.963881254196167
-0.4054543972015381 -1.47931706905365
13.971391677856445 -8.429437637329102
-0.4509132504463196 -1.9664638042449951
-0.8682116866111755 0.7345669269561768
2.447964668273926 -0.3705020844936371
10.281351089477539 -3.787686586380005
0.45782917737960815 1.9046636819839478
2.10117506980896 -0.784660279750824
0.858656644821167 -1.9287670850753784
-44.67862319946289 34.61371994018555
2.2657344341278076 0.8812576532363892
-1.370600938796997 -0.4428597688674927
0.9090712070465088 1.439253568649292
1.6604156494140625 1.8438247442245483
-0.965250551700592 -2.2325692176818848
2.5710573196411133 0.3653578758239746
-0.04793018102645874 -1.0032498836517334
0.046390414237976074 -1.2961245775222778
-0.07984213531017303 -1.2624173164367676
0.17839008569717407 1.7758450508117676
2.35237717628479 -1.0075218677520752
-0.8642567992210388 -0.9598598480224609
-1.2913718223571777 0.5359572172164917
-1.218444585800171 -1.2939770221710205
0.4497244656085968 2.18756103515625
1.6053757667541504 0.18764564394950867
-1.0501346588134766 0.16068798303604126
-67.7442855834961 -51.96725845336914
-1.672095537185669 0.7470564842224121
-1.3766281604766846 0.6847681999206543
-0.7111495733261108 1.434573769569397
11.817763328552246 -17.124608993530273
-1.3292303085327148 2.7388782501220703
-1.3645637035369873 -0.6302782297134399
-1.5614407062530518 0.6150438189506531
0.034845590591430664 2.9525792598724365
-2.072171926498413 -1.0808842182159424
-1.7370657920837402 -0.5500718355178833
1.4996463060379028 -1.8082324266433716
-0.8230267763137817 -0.43079328536987305
1.896932601928711 -0.20647823810577393
0.8077151775360107 2.0959482192993164
0.3539579212665558 -1.4599239826202393
2.1482577323913574 -0.676153302192688
-0.9800819158554077 1.0495173931121826
-0.7370275259017944 -0.24418115615844727
1.356839895248413 -2.2379939556121826
-1.5135005712509155 -1.3144707679748535
1.0113916397094727 1.545591115951538
-0.7774868011474609 -0.7970502376556396
1.771913766860962 -0.7707446217536926
0.2581213712692261 -1.5487436056137085
-2.3210108280181885 1.4496426582336426
2.094247817993164 0.22053676843643188
-1.1306724548339844 1.7880159616470337
-1.4897438287734985 -0.4470142126083374
-0.01922297477722168 -0.7743366360664368
4.66197395324707 -18.801156997680664
-0.29322755336761475 1.4789081811904907
1.797853946685791 -2.1114540100097656
-0.5832052230834961 1.0716755390167236
0.937038779258728 -2.401350736618042
0.9533809423446655 0.4510676860809326
2.9502687454223633 -0.08574926108121872
-0.18187692761421204 -2.320204257965088
0.5088092088699341 1.8044822216033936
1.4871013164520264 -0.5442807078361511
-2.07818341255188 -1.085131287574768
-0.6425092220306396 2.0869596004486084
-1.7315788269042969 -1.8068010807037354
-0.2767828702926636 2.4456217288970947
-1.6358213424682617 0.771943986415863
-0.4891117811203003 -1.303769588470459
-1.015289306640625 -1.801919937133789
0.7895283102989197 -3.055622100830078
-2.3937742710113525 -1.7301567792892456
0.23265764117240906 1.2255834341049194
-1.7319934368133545 -0.35860908031463623
-0.3087314963340759 2.100071430206299
0.571935772895813 -1.8047266006469727
-1.145322322845459 -1.8379149436950684
-0.11344051361083984 1.9937487840652466
0.3589223027229309 -2.0088067054748535
43.824974060058594 -64.54435729980469
1.5842949151992798 1.648126482963562
-2.864529609680176 0.3002980947494507
0.11101233959197998 1.6537303924560547
0.5085394978523254 1.5103906393051147
-0.9943625926971436 -1.124392032623291
0.5828680992126465 -2.2977488040924072
-2.3751468658447266 0.4433363676071167
0.3700110912322998 -1.2901321649551392
-1.6505374908447266 -1.845279574394226
0.627597451210022 0.9778025150299072
-0.6406443119049072 0.1562376320362091
0.1688072234392166 -2.301494598388672
1.0975004434585571 1.1401264667510986
-2.5594820976257324 1.443410038948059
-0.9205794334411621 2.8058252334594727
0.8394775986671448 0.4946894645690918
1.2648653984069824 -1.2397375106811523
1.2673029899597168 -0.9356614947319031
1.6215101480484009 -0.5419119596481323
-1.462162733078003 1.169844388961792
-1.0147229433059692 -0.4237781763076782
-1.7639379501342773 1.5069551467895508
-0.7729266881942749 -1.969917893409729
-1.0141234397888184 0.2582639753818512
1.4779245853424072 0.8634194135665894
0.25571298599243164 -1.9582970142364502
-0.09154284000396729 -0.93156898021698
-1.570278286933899 -0.9947360754013062
-0.8356015682220459 -0.6150100827217102
2.2407877445220947 -0.9513856172561646
1.1077052354812622 -0.3212224245071411
-0.835807204246521 -1.8599129915237427
-1.2390822172164917 1.0210075378417969
-1.9920029640197754 0.12513041496276855
0.4442993998527527 -1.9061505794525146
-0.30564141273498535 -2.3986706733703613
0.8459780812263489 1.096134901046753
1.1208546161651611 -2.053339719772339
1.9765957593917847 -0.8580186367034912
1.269333004951477 -0.5731472969055176
-2.69293212890625 -9.192306518554688
-3.0888688564300537 0.81368088722229
-2.332705497741699 -0.7691813707351685
-0.8235734701156616 1.6669361591339111
1.1707972288131714 -0.5865229964256287
-0.8926216959953308 -2.624178171157837
0.1298302710056305 -1.3911212682724
2.8388795852661133 -0.2831665873527527
-1.2705092430114746 -1.8160696029663086
6.466565132141113 -3.322514057159424
1.172150731086731 1.7625148296356201
-2.318392515182495 1.6221883296966553
-1.5353261232376099 0.8185694217681885
2.843146800994873 -0.7290748953819275
1.702836275100708 0.2702430486679077
1.140242576599121 0.9899089932441711
0.9412323236465454 0.4779597520828247
-1.1145875453948975 -0.38720250129699707
0.6817004680633545 -2.676802635192871
-1.813099980354309 0.4503968358039856
1.1129040718078613 -0.9831894636154175
-0.4537057876586914 -1.5274697542190552
-1.1973334550857544 1.4280019998550415
-17.5169677734375 29.716371536254883
-0.32327479124069214 2.577104091644287
-0.16034138202667236 1.5883268117904663
2.174899101257324 0.7935083508491516
-1.0278642177581787 1.0725526809692383
1.719382882118225 1.4545377492904663
-0.9772921800613403 0.35303759574890137
-0.916125476360321 -0.9859203100204468
-0.5549447536468506 -2.181175470352173
-1.0980234146118164 -0.7642196416854858
-0.9404536485671997 -0.5826791524887085
-0.8965505361557007 -0.20739030838012695
0.9171232581138611 -2.77116060256958
2.33264422416687 -0.30421435832977295
-2.2856686115264893 0.6336445808410645
1.7654701471328735 -0.7169753313064575
13.077591896057129 9.46025276184082
0.32255077362060547 -1.5960038900375366
0.15987420082092285 3.0751659870147705
1.9187207221984863 -1.7307857275009155
0.07898759841918945 1.0551902055740356
1.4824578762054443 1.7900073528289795
0.14503949880599976 1.6867645978927612
1.7641069889068604 0.06913876533508301
-0.6143413186073303 1.6285820007324219
-0.4610375761985779 2.334040403366089
-0.6362746357917786 -0.9553169012069702
-1.6068775653839111 2.07037091255188
1.550001859664917 1.3415148258209229
-2.5404276847839355 -0.15830472111701965
-2.0479297637939453 -0.4197983145713806
-0.9733007550239563 -0.42953264713287354
0.3056974411010742 1.8052153587341309
-1.8691637516021729 -0.7346474528312683
-1.5544120073318481 1.6216959953308105
1.4259629249572754 -1.7860397100448608
1.6440668106079102 0.9434349536895752
-1.5423455238342285 -2.1238832473754883
1.1974196434020996 -1.068894863128662
0.9432885646820068 -2.4102694988250732
1.4203835725784302 1.5271283388137817
0.7062830328941345 -2.0444788932800293
1.9355019330978394 -1.8960065841674805
-1.5727752447128296 -1.5520694255828857
-2.6745853424072266 -0.1776302456855774
-0.9966378211975098 -1.8505183458328247
-0.49247977137565613 -0.6125664710998535
-1.5110750198364258 0.1040249615907669
-1.0277385711669922 0.6437967419624329
0.7621110677719116 -2.431121826171875
1.7894757986068726 0.49939191341400146
1.6775028705596924 -0.2998867332935333
-0.1387653350830078 -0.7514715194702148
-1.5263525247573853 -0.008380889892578125
2.684566020965576 -0.6023260354995728
0.9588401913642883 -0.36492276191711426
-2.0444962978363037 1.0441794395446777
2.2486934661865234 -1.8056374788284302
-0.3142261505126953 -1.8408968448638916
-0.2960595488548279 -2.308035373687744
-0.6846756339073181 -0.9863052368164062
-1.7265859842300415 0.07564234733581543
-1.3954912424087524 -0.3468513488769531
-2.002260684967041 -0.4809548258781433
0.534721851348877 -0.8379923105239868
-1.1579580307006836 2.729827404022217
-0.4255780577659607 -2.704456329345703
1.5328664779663086 -2.295397996902466
-1.9521187543869019 -1.014463186264038
2.228696823120117 0.6656399369239807
0.07684326171875 -2.0519657135009766
1.101524829864502 2.1992077827453613
-1.363297462463379 1.0779869556427002
1.366281270980835 1.9605780839920044
0.7888432145118713 -1.292970895767212
-1.2346731424331665 -1.2718859910964966
1.2659910917282104 2.365467071533203
1.6441653966903687 1.5291310548782349
-2.006040096282959 -0.1856677532196045
-0.1623021364212036 2.2892518043518066
2.6171419620513916 -0.7392461895942688
73.05416870117188 17.580106735229492
-1.9860137701034546 1.3964407444000244
0.34304073452949524 2.8705663681030273
-1.1627886295318604 -0.3865007758140564
-1.5927517414093018 0.4726787209510803
-0.8576511740684509 1.6702690124511719
-2.399369716644287 -0.5438751578330994
-31.276622772216797 5.911949157714844
-0.9427578449249268 0.9512624740600586
-0.7975871562957764 2.0451364517211914
0.8649857640266418 1.5707292556762695
2.350693702697754 0.6012270450592041
0.007622241973876953 -0.9527516961097717
0.8107224702835083 -1.4363478422164917
-13.376355171203613 -133.82228088378906
28.055973052978516 -13.571643829345703
-0.23904874920845032 2.317350387573242
-1001.6194458007812 -60.038352966308594
0.1825770139694214 -2.0106217861175537
1.85299813747406 -1.6680386066436768
0.8181483149528503 1.9806162118911743
-0.7036365270614624 0.030963897705078125
-0.06199002265930176 2.102846622467041
-2.4392824172973633 0.0010581612586975098
-1.2537819147109985 0.33953797817230225
-1.4553948640823364 2.1169474124908447
1.2640137672424316 0.02983546257019043
-0.3985201120376587 2.4251112937927246
0.9562402963638306 -0.5446591377258301
-1.0177605152130127 1.865007996559143
0.23625808954238892 -2.0185227394104004
1.4760277271270752 1.375216007232666
1.6677201986312866 -2.3856658935546875
-2.1804349422454834 2.60139799118042
-0.8304541110992432 -1.9382846355438232
-1.8830324411392212 -0.9102595448493958
-0.23302707076072693 -1.644179344177246
1.1021387577056885 -1.1102861166000366
-13.376355171203613 -133.82228088378906
2.2055821418762207 -1.343970775604248
1.4767850637435913 0.16966140270233154
-2.033247947692871 -0.7643744349479675
-0.4379989802837372 -1.1224346160888672
1.6893247365951538 -0.2749437689781189
24.612714767456055 2.2293448448181152
1.2133195400238037 2.3990402221679688
-1.950256586074829 0.22716033458709717
17.230146408081055 1.0645852088928223
-2.9545817375183105 0.04102322459220886
-0.0702667236328125 2.304847002029419
-3.600202798843384 -1.6392080783843994
0.31760725378990173 -2.675050973892212
-2.3281030654907227 -0.8846143484115601
1.1237308979034424 -1.5113005638122559
1.8398762941360474 1.1493539810180664
-1.721796989440918 0.9895401000976562
-0.8399673104286194 -0.5163389444351196
-0.7706437110900879 -3.0146141052246094
1.3591254949569702 0.7223393321037292
2.454615592956543 -1.1498430967330933
1.2747576236724854 0.8299684524536133
-2.9234437942504883 -0.8378258943557739
1.6622669696807861 -0.33868011832237244
2.029329776763916 -0.13052166998386383
1.7420251369476318 -0.25907883048057556
-2.426882743835449 -1.4315557479858398
1.6760990619659424 -2.463733196258545
-1.0444326400756836 2.1861281394958496
1.4921395778656006 0.975142240524292
1.531996726989746 1.0934470891952515
-1.5603907108306885 -0.8875927329063416
-2.035736322402954 0.01559033989906311
-0.34504199028015137 2.622647762298584
-1.9970941543579102 -0.8650324940681458
0.7462549805641174 1.3978297710418701
2.0825347900390625 0.4078875184059143
1.480960726737976 -2.349470615386963
0.8197058439254761 -2.3250298500061035
-1.0355639457702637 0.4397367238998413
-1.3288346529006958 -0.7510769367218018
-1.4112106561660767 0.6553312540054321
-1.8121919631958008 0.48705172538757324
-0.865300178527832 -0.831323504447937
-0.7376222014427185 0.912144124507904
1.3401790857315063 -1.545967936515808
-1.2330447435379028 0.9926561713218689
-2.1377480030059814 -0.6376868486404419
-1.0802383422851562 -0.6234732270240784
2.4746792316436768 0.5671217441558838
-0.2792704105377197 1.2470487356185913
-1.2165253162384033 1.3760340213775635
-1.8660098314285278 -1.9986504316329956
-0.4050478935241699 2.0381689071655273
0.5481524467468262 1.7645947933197021
6.790772438049316 -11.288310050964355
-0.1766042411327362 -2.3368093967437744
2.2870006561279297 -1.5616868734359741
2.8768534660339355 0.5626062750816345
-0.8209680318832397 1.2065038681030273
-1.8915660381317139 1.1291894912719727
-0.7548757791519165 -1.8012654781341553
1.4695889949798584 -0.2304345965385437
0.1852094531059265 2.796097755432129
1.0420435667037964 1.361838936805725
0.7768694162368774 1.735374093055725
-2.4447569847106934 0.15068793296813965
-1.283980131149292 1.2985560894012451
-1.223201870918274 -0.5863924026489258
-0.5532991886138916 -1.5162345170974731
1.5988868474960327 1.9887332916259766
-2.0358779430389404 2.3278393745422363
-0.06916975975036621 -1.188880443572998
-0.5962662696838379 1.2325258255004883
-2.0695903301239014 -1.2375236749649048
1.722978115081787 -0.9490138292312622
0.7290528416633606 -1.6741033792495728
1.7064915895462036 -0.2452603578567505
-0.9720959663391113 2.612886667251587
1.489594578742981 -2.509228467941284
-1.4432480335235596 -2.037815570831299
-1.9621145725250244 2.8482537269592285
-11.590971946716309 5.301246166229248
-0.6498122215270996 -1.0732530355453491
2.039583444595337 0.6881940960884094
1.097456455230713 -0.15915638208389282
1.2917931079864502 -0.9709352254867554
18.210039138793945 -10.219252586364746
3.1125004291534424 -0.42799127101898193
-2.0916264057159424 -0.5744062662124634
-1.189420223236084 1.0056837797164917
0.5090698599815369 -1.0012164115905762
-1.8004297018051147 0.3511289358139038
0.8602638244628906 -2.2712807655334473
-2.1156251430511475 0.8540046811103821
0.3392350673675537 -2.272631883621216
-2.0178732872009277 1.1941466331481934
-1.9620962142944336 -0.2723625898361206
-2.094510555267334 1.0714964866638184
1.4208706617355347 -0.8162736892700195
0.41740262508392334 0.3934363126754761
-0.3232417106628418 -2.815239429473877
-3.2212448120117188 1.7362322807312012
-0.7973218560218811 2.289417266845703
2.9393374919891357 -0.5979887247085571
-1.7957466840744019 1.0536282062530518
0.39324045181274414 -2.580439567565918
0.05767016112804413 1.3052492141723633
2.1084885597229004 -0.6394819021224976
-0.5476520657539368 0.571428656578064
1.1957615613937378 0.5891427993774414
2.4339702129364014 -0.6473256945610046
0.24662566184997559 2.346076011657715
0.6590033769607544 1.3203368186950684
2.6125504970550537 0.09737741947174072
0.9074102640151978 -0.7056922316551208
-1.2624624967575073 -0.9363033175468445
-0.7203794717788696 -1.0466538667678833
-1.7159839868545532 0.35358333587646484
1.1326967477798462 -1.7212088108062744
0.9954046010971069 -0.38901346921920776
-1.166667103767395 -1.8803129196166992
-1.2978899478912354 -0.9631496667861938
-31.276622772216797 5.911949157714844
1.1022943258285522 0.12595033645629883
0.5548642873764038 -1.9192135334014893
1.4767316579818726 0.3427109122276306
-3.82600736618042 -1.249305009841919
-0.3642303943634033 -0.8967411518096924
2.153965473175049 1.832633376121521
0.8059861660003662 -1.9027847051620483
-1.2667438983917236 2.1763393878936768
0.40227246284484863 -1.0513523817062378
-0.2922441065311432 -1.650923728942871
-0.10764762759208679 -2.111476182937622
-2.7924859523773193 0.5813305377960205
-0.8190252780914307 -1.20077383518219
-0.5207195281982422 1.5446646213531494
-2.4750421047210693 0.3058701753616333
-1.4671926498413086 1.5849072933197021
-0.9393295049667358 -1.5302801132202148
1.2733575105667114 2.240548849105835
-1.4634230136871338 -1.3062760829925537
-1.089877963066101 0.21966958045959473
-0.28988397121429443 1.2288715839385986
-1.3725072145462036 -1.138889193534851
1.324106216430664 1.0143022537231445
0.9869292974472046 -1.4052338600158691
1.2726953029632568 1.506645679473877
-1001.6194458007812 -60.038352966308594
-2.180795669555664 1.0128114223480225
-1.3933051824569702 -1.464970350265503
2.0322582721710205 -0.5919326543807983
2.32822585105896 0.9871468544006348
-0.40085911750793457 -3.984348773956299
-13.376355171203613 -133.82228088378906
-0.9730256795883179 -0.2294640690088272
0.8761774301528931 -0.6902938485145569
-0.5126742124557495 -2.1362152099609375
1.556241750717163 1.5229237079620361
-0.07387280464172363 -2.4309186935424805
-0.8420268297195435 -2.17391300201416
-0.03947371244430542 -2.389244318008423
-0.9114463329315186 0.9589731693267822
1.675034999847412 -0.34526264667510986
1.877436637878418 -0.1809312105178833
-2.604471206665039 -0.537560760974884
-0.893153190612793 1.1452820301055908
0.9794646501541138 1.1838363409042358
-0.8963609337806702 1.2256038188934326
-2.196531295776367 0.25574344396591187
-1001.6194458007812 -60.038352966308594
-0.5908327698707581 1.5033024549484253
0.9418218731880188 -1.3104805946350098
-2.4342141151428223 -0.4096733331680298
0.32201844453811646 -1.099265456199646
1.0622434616088867 0.714540958404541
-0.6861356496810913 -1.2937695980072021
-1.9357569217681885 -1.6660230159759521
14.212943077087402 -12.4892578125
0.6042876243591309 1.2100838422775269
2.0908353328704834 0.1436176896095276
0.9331439733505249 0.9482083320617676
1.5040477514266968 -1.2825782299041748
-0.46837520599365234 -0.7065246105194092
-0.9017928838729858 0.9372003674507141
-0.10478520393371582 -2.383972406387329


==> figure/tsne/phantomgo-001-positive-001.txt <==
X Y
-0.2224738597869873 -1.0146212577819824
-0.05478048324584961 1.429678201675415
-1.7243778705596924 -0.21016433835029602
0.7097747325897217 1.3530175685882568
2.203030586242676 -1.1472539901733398
3.0634164810180664 -0.8985117077827454
16.515281677246094 -0.0028581619262695312
8.550253868103027 -16.684837341308594
1.7480088472366333 -1.492354393005371
1.5589532852172852 0.7451179027557373
0.2569478750228882 -1.1254583597183228
-1.226820945739746 0.9172741770744324
-2.2275631427764893 1.4861036539077759
1.8376604318618774 -1.1678190231323242
0.7376214265823364 -1.4449057579040527
2.322604179382324 0.5328298807144165
1.0211167335510254 1.9711570739746094
0.9746116399765015 2.105093240737915
2.455397367477417 0.010870512574911118
-0.9798485040664673 -2.42638897895813
0.08881056308746338 -0.9708719253540039
-1.8133264780044556 0.8125072121620178
-2.4721970558166504 0.825549304485321
-0.0927761048078537 -3.2341156005859375
-1.072326421737671 1.6198533773422241
0.4157502055168152 -2.2895662784576416
-1.2506084442138672 1.343135952949524
1.0787025690078735 1.207690715789795
-2.3631255626678467 -1.7195017337799072
-2.605743408203125 0.5883849263191223
-0.2447526454925537 -2.330319404602051
0.8446947932243347 -3.0036144256591797
1.7736072540283203 0.30352237820625305
1.397282600402832 -0.6191107630729675
-1.8215198516845703 0.720977783203125
1.0983716249465942 -1.0098215341567993
-1.1558094024658203 -0.03824925422668457
1.2419666051864624 1.3510515689849854
2.2636072635650635 0.443071573972702
0.15667927265167236 1.6403753757476807
1.2592253684997559 2.0348289012908936
0.23601692914962769 -1.3747003078460693
-1.1120305061340332 -0.2782633304595947
-0.9738094806671143 -0.6682034730911255
-0.6183779835700989 2.1921167373657227
0.8075416088104248 0.4574677348136902
2.5959346294403076 0.6206367015838623
8.989219665527344 -1.0949376821517944
1.974537968635559 -2.2870066165924072
-1.5366461277008057 0.06896531581878662



==> figure/tsne/phantomgo-001-positive-100.txt <==
X Y
1.0404584407806396 0.6297070384025574
0.7757213711738586 0.9798358678817749
-0.7074995040893555 -0.39713454246520996
-1.6190919876098633 1.2427129745483398
-0.8340656161308289 -1.2779765129089355
-16.643701553344727 -0.31025147438049316
-0.4431729316711426 -2.860055685043335
0.6644172668457031 1.2056714296340942
2.8790359497070312 7.611446857452393
0.772446870803833 -1.0019891262054443
1.6048283576965332 0.4253629446029663
1.5799758434295654 0.8729002475738525
-2.6805260181427 -1.6460776329040527
-1.230083703994751 -1.7360687255859375
0.35124075412750244 -2.1313138008117676
1.1459685564041138 2.2574923038482666
-12.928497314453125 -36.57320785522461
0.16608405113220215 0.6047763824462891
-2.3078198432922363 0.472101092338562
2.1504476070404053 -0.07669419050216675
-0.3152831792831421 1.7176392078399658
-0.7663770914077759 0.717166543006897
0.16632705926895142 1.2438818216323853
-2.389423370361328 1.6239571571350098
-0.7326915264129639 -1.4694502353668213
2.442782163619995 -0.2471299171447754
-1.792362093925476 -0.5552581548690796
-1.8098948001861572 -0.30643534660339355
-53.83687973022461 -32.369781494140625
0.0007742196321487427 0.5836066007614136
0.14879274368286133 1.369903564453125
-2.0548582077026367 -1.1394176483154297
-0.9548896551132202 -0.3513510823249817
-1.6757596731185913 1.4988946914672852
1.2673735618591309 -0.9019777178764343
-1.7254170179367065 -0.6159451007843018
0.2346411943435669 2.549872398376465
2.37214994430542 -1.3471559286117554
0.2685513496398926 -2.173084259033203
0.449911504983902 2.8415215015411377
-2.0784595012664795 1.366282343864441
-1.3754903078079224 -2.2791550159454346
0.5861341953277588 0.8360539674758911
-2.145298957824707 -2.2669506072998047
-0.9587284922599792 0.5048811435699463
1.8816180229187012 -1.2653417587280273
1.929293155670166 0.7193352580070496
-0.6660302877426147 -1.4149256944656372
2.047775983810425 -1.080820918083191
-1.911635160446167 -0.4694145917892456



==> figure/tsne/phantomgo-001-positive-200.txt <==
X Y
0.5396193265914917 -5.45060920715332
15.248204231262207 -5.738089561462402
0.42583930492401123 -2.221499443054199
-1.6161682605743408 2.27624249458313
-2.269115924835205 0.1971529722213745
-0.8272557258605957 -0.31119734048843384
-2.253958225250244 -0.35650426149368286
2.2301037311553955 -1.3643313646316528
-0.4966772794723511 -1.5456206798553467
-1.045013427734375 -2.088175058364868
-1.1171562671661377 -0.26549017429351807
-1.831091046333313 -0.020925045013427734
-1.8691847324371338 1.8330073356628418
0.9411176443099976 1.5787678956985474
-0.17186903953552246 2.1908624172210693
0.45473575592041016 0.8208768367767334
-2.346184492111206 -1.5560908317565918
0.008363902568817139 -1.3944289684295654
1.337589979171753 1.7376470565795898
0.15437912940979004 1.0477198362350464
1.6428523063659668 -2.648885488510132
-1118.5272216796875 1052.0185546875
-2.0300841331481934 1.0073063373565674
-0.5582212209701538 -1.3822729587554932
-0.5511148571968079 -1.210080623626709
-2.498623847961426 -0.6519299745559692
1.230284571647644 -1.7635811567306519
-0.2458527684211731 1.3726880550384521
2.3741867542266846 0.9340552091598511
2.647322416305542 -0.13898736238479614
2.8791279792785645 0.397743284702301
2.2642788887023926 1.5293020009994507
-1.0880967378616333 0.9366214275360107
-1.9901337623596191 -2.666881561279297
-1.049513578414917 2.8406803607940674
-1.110199213027954 -0.5547314882278442
-0.43149998784065247 -1.0029542446136475
-0.18224036693572998 0.8072513341903687
-0.9723546504974365 -1.7199223041534424
1.1126083135604858 -2.674128532409668
-95.39767456054688 -112.96090698242188
0.0010777711868286133 -1.6485940217971802
-0.7807084918022156 1.4527007341384888
-0.6859300136566162 -2.44838809967041
-1.7895034551620483 -1.0769124031066895
1.597784399986267 0.7365120053291321
-2.4067113399505615 -2.12520694732666
1.804397702217102 -1.5115488767623901
0.5026516318321228 -1.5474016666412354
-0.3260883092880249 2.6981430053710938



==> figure/tsne/phantomgo-100-negative.txt <==
X Y
-0.8469865918159485 -3.3816113471984863
-0.5302915573120117 -1.8254705667495728
-0.5601123571395874 -0.5210120677947998
2.442157506942749 -0.09174513816833496
-2.9776358604431152 -0.39645275473594666
0.3718337118625641 -2.1100594997406006
-1.0534045696258545 2.3177130222320557
0.8589316010475159 -2.287548542022705
1.4004595279693604 0.1320667266845703
0.5852555632591248 2.0405433177948
0.6702302694320679 -0.7772705554962158
-2.452544689178467 -1.4536467790603638
-1002.829345703125 -186.54957580566406
0.4923408627510071 -1.028090000152588
1.6533530950546265 2.7882871627807617
0.523230254650116 1.7682567834854126
1.5599102973937988 -0.0355982780456543
-2.4495415687561035 -1.8099431991577148
1.0629215240478516 -2.0125069618225098
0.38183489441871643 1.8142170906066895
0.9014059901237488 -2.555912733078003
0.624767005443573 -0.4545993208885193
-1.7990665435791016 -0.09435740858316422
-1.0544936656951904 2.470324993133545
-0.18054640293121338 -2.189051389694214
-0.06603825092315674 0.9417321681976318
0.0658717155456543 -1.7016613483428955
-1002.829345703125 -186.54957580566406
1.4422287940979004 0.24389243125915527
3.14595627784729 0.39424222707748413
1.0830708742141724 -2.402362585067749
0.2991594076156616 -2.168843984603882
-0.5911522507667542 -1.904690146446228
-2.3927814960479736 -2.1205437183380127
-0.12005293369293213 -0.03638668358325958
1.0863189697265625 1.1609971523284912
-4.071214199066162 -9.094152450561523
-9.30562973022461 -34.324222564697266
-0.3169558644294739 -3.3860256671905518
-1.2207753658294678 -2.069446086883545
-0.7817227840423584 0.4470651149749756
1.3274919986724854 -2.266787052154541
1.3535618782043457 2.227907419204712
0.07224225997924805 -1.3828144073486328
-1.637277603149414 -2.280074119567871
-1.014735460281372 -1.4947303533554077
-1.694416880607605 2.2780513763427734
-0.6764058470726013 -0.03209042549133301
-1.367195963859558 -2.2463581562042236
2.4319379329681396 1.1821202039718628

10.620264053344727 17.804550170898438
-1.9992358684539795 -2.210728168487549
-1.2029331922531128 -2.5311501026153564
1.6480766534805298 1.600865125656128
-1.6637868881225586 -0.02432948350906372
-1.338894248008728 -0.0910835713148117
-0.44136756658554077 2.9888792037963867
-1.4882936477661133 2.1728360652923584
-2.3316609859466553 0.025705933570861816
1.521871566772461 -0.5678646564483643
-0.3165179491043091 1.3520845174789429
0.10312432050704956 2.9931564331054688
0.7624027729034424 1.6671743392944336
2.9191677570343018 -1.4004333019256592
-2.5881683826446533 -0.43399152159690857
0.3146568536758423 0.07807916402816772
-2.1972756385803223 -0.8518505692481995
1.850980520248413 2.61043643951416
-1.0848028659820557 2.9398677349090576
2.8409485816955566 0.13226854801177979
6.944758415222168 -30.057832717895508
34.83877944946289 -3.672353744506836
1.5939180850982666 -0.5316599011421204
-18.42595672607422 -26.983428955078125
1.2567003965377808 0.5674026608467102
-14.781326293945312 -26.134361267089844
-0.31745803356170654 -1.6487925052642822
-2.2586965560913086 -1.881803274154663
-2.138030529022217 0.11386826634407043
0.07616192102432251 -2.6312055587768555
0.16988182067871094 -2.3836276531219482
-0.7488425970077515 -2.496838331222534
1.3137685060501099 -0.6172820329666138
-2.4028842449188232 1.279759168624878
2.330725908279419 -2.294296979904175
1.1800024509429932 -0.3289150595664978
-2.1785175800323486 -0.9416576027870178
2.9300613403320312 -2.0440263748168945
-1.4597042798995972 -0.8351502418518066
0.9591312408447266 2.7524027824401855
0.6138176321983337 -3.254739761352539
0.36922121047973633 -1.9778742790222168
-0.4646172523498535 1.6182392835617065
-0.08725625276565552 -0.8182692527770996
6.036255836486816 -10.747747421264648
-64.9166259765625 47.737491607666016
-0.03222072124481201 -1.8013895750045776
1.1288039684295654 0.4599343538284302
0.8261915445327759 0.3368942141532898
0.7297921180725098 -2.0722992420196533
0.9070805311203003 -2.4677577018737793
2.148867130279541 -2.289735794067383
-0.560157299041748 -2.4092183113098145
-2.939987897872925 -0.4530065357685089
-0.07510566711425781 -1.9264700412750244
2.7107295989990234 -0.15990817546844482
-2.117823839187622 1.024741291999817
-2.197192668914795 -0.8993966579437256
2.6027445793151855 -0.5562019348144531
-0.35693109035491943 -1.0363197326660156
-3.3520455360412598 1.7946527004241943
0.4922197163105011 -1.1334067583084106
2.94819712638855 1.5987544059753418
-0.6323698163032532 -1.0954447984695435
-0.38903379440307617 -2.241708278656006
-0.7347692847251892 -2.5187106132507324
-0.34353190660476685 3.0312814712524414
-0.12506744265556335 -0.8921390771865845
0.8723206520080566 0.3839166462421417
2.1334590911865234 1.7260489463806152
0.07060766220092773 -3.8934054374694824
3.335205554962158 0.899925708770752
2.9722509384155273 1.852311372756958
0.8766818642616272 1.059832215309143
2.390489101409912 -0.17143675684928894
2.8112521171569824 -2.4027278423309326
-0.4744676351547241 1.2126978635787964
-1.1787168979644775 -1.2749396562576294
2.6512298583984375 0.8274641633033752
0.1325358748435974 -1.2442772388458252
0.17970828711986542 3.1094002723693848
-0.539985179901123 -1.9607927799224854
1.4382429122924805 -0.0748090147972107
1.5431206226348877 1.3190712928771973
-3.2053794860839844 -1.1480451822280884
-1.213904857635498 0.647341251373291
1.436234474182129 0.6012662053108215
1.552983283996582 2.1596436500549316
-0.16084778308868408 -1.0724307298660278
-0.3941155970096588 0.9330069422721863
-1003.8436889648438 -181.0379180908203
-1.5130561590194702 -1.5433669090270996
-0.7973511815071106 -0.6894949674606323
0.4887862801551819 -3.2786521911621094
-0.06453073024749756 -2.831120014190674
-0.4079497456550598 0.43778127431869507
2.80849289894104 0.28995198011398315
-0.9506281614303589 -2.2913408279418945
-2.425048351287842 -1.9433226585388184
-0.8453596830368042 -0.45317015051841736
0.23181390762329102 -1.3241764307022095
0.05190134048461914 -2.2685017585754395
-0.3419506549835205 -2.9882254600524902
-1.4419457912445068 -3.31584095954895
0.3411473035812378 -3.1740200519561768
0.8807761669158936 1.7089686393737793
1.1628422737121582 2.1841530799865723
-2.2449774742126465 0.8056893348693848
1.2660698890686035 0.6318296790122986
1.1437171697616577 -1.068345308303833
-2.1012797355651855 1.5961023569107056
2.6710801124572754 1.5216366052627563
-64.9166259765625 47.737491607666016
-1.053467035293579 -0.6680065393447876
-2.7439236640930176 0.3544439673423767
2.1736669540405273 -1.2524480819702148
-1.0130807161331177 1.7634170055389404
-1.960162878036499 1.0941495895385742
2.0861103534698486 -2.288907527923584
-1.4862349033355713 0.9931463003158569
-16.7237606048584 24.099517822265625
2.1152215003967285 0.8864609003067017
1.6385035514831543 -1.005239725112915
-1.1762237548828125 2.7655978202819824
2.6854987144470215 -0.08748558163642883
-2.516885995864868 0.8834419250488281
1.1135021448135376 2.6594581604003906
-0.39394503831863403 -0.5109614133834839
-0.4704631268978119 2.5700623989105225
-22.23471450805664 5.404350280761719
0.9637439250946045 -0.9851105213165283
0.2534297704696655 1.1524932384490967
-1.6108794212341309 -0.1799718141555786
3.005084991455078 -0.49472776055336
-2.912252426147461 -1.3886648416519165
-1.6179673671722412 2.0964415073394775
-1.6323504447937012 -1.7816798686981201
-0.98790442943573 -0.5624492168426514
-1.7757434844970703 -2.655151605606079
-0.3159116506576538 -2.0579280853271484
2.049351930618286 1.1710115671157837
0.8590059876441956 2.19224214553833
-0.6175368428230286 1.2294340133666992
0.31873613595962524 2.901315927505493
-2.077108144760132 -1.4221296310424805
1.3417699337005615 0.8374018669128418
1.8510856628417969 -1.5790503025054932
-2.888080358505249 -0.018532082438468933
0.4150993824005127 2.0358572006225586
-0.8004918098449707 2.4903950691223145
-0.6899614334106445 1.3991057872772217
-2.1634769439697266 1.6125297546386719
2.6221299171447754 0.01567244529724121
-1.0538389682769775 0.853917121887207
-0.03953051567077637 2.517883777618408
-0.49758535623550415 1.8409476280212402
-0.2914614677429199 3.445789337158203
-8.670808792114258 -53.272499084472656
0.38411667943000793 -1.7607942819595337
1.2292234897613525 -1.8892911672592163
-0.850458025932312 2.6564531326293945
-1.852041482925415 2.290322780609131
2.1128809452056885 -0.9106560945510864
-1.096595048904419 0.9370134472846985
-1.2888660430908203 0.09657680988311768
-1.320231556892395 -2.5238990783691406
0.3998984694480896 -0.6105718612670898
-2.566711187362671 1.310132622718811
2.220095634460449 0.11977291107177734
-1014.633544921875 -103.85415649414062
1.1712512969970703 0.7117423415184021
-2.2922797203063965 -0.7932243347167969
0.12748514115810394 -1.837806224822998
-1.4469788074493408 -1.537766933441162
3.3024003505706787 0.32290929555892944
-2.0611915588378906 -0.25527703762054443
1.7639092206954956 -2.179989814758301
-0.8250948190689087 -0.3248617649078369
0.18549388647079468 -3.471822738647461
-1.2844675779342651 -1.2045435905456543
0.5312215089797974 -2.3953442573547363
-1.0752534866333008 0.1402323991060257
1.374426007270813 -1.662538766860962
-106.89836120605469 133.90589904785156
1.8020354509353638 1.8417112827301025
2.920945644378662 -0.16475850343704224
-1.3434909582138062 1.1091651916503906
1.3062700033187866 -0.4426669180393219
-0.666383683681488 2.9607412815093994
-2.2513716220855713 -0.28014373779296875
0.2407253384590149 -1.6704472303390503
-2.717696189880371 -1.1230782270431519
-0.8250104188919067 3.0718929767608643
-1.7455284595489502 -1.5789132118225098
-6.020936965942383 -10.280672073364258
-0.7386791706085205 2.3297460079193115
-0.46562981605529785 2.457091808319092
-1.5643151998519897 1.1842622756958008
-0.0932336375117302 -0.7250562906265259
-1.3024723529815674 0.30493414402008057
0.9373754262924194 1.754014015197754
2.950943946838379 0.7684766054153442
1.6827499866485596 -0.23645421862602234
-0.9496694803237915 -1.5578252077102661
-2.5107998847961426 1.180006742477417
2.526789665222168 -0.8286051750183105
-0.19791671633720398 1.0452375411987305
-3.364393711090088 0.30896109342575073
2.3306636810302734 -0.969441294670105
2.642550468444824 -0.1692904680967331
-0.059917714446783066 0.9067196249961853
-1014.633544921875 -103.85415649414062
-0.3718573749065399 2.924464225769043
-1.1550087928771973 -0.02625727653503418
-0.829833447933197 -1.8657644987106323
2.043700695037842 2.0636916160583496
-7.357172012329102 -1.9337577819824219
-1.3306927680969238 -2.1458399295806885
1.6418715715408325 -1.9460501670837402
-1.7674667835235596 1.6531869173049927
2.2674646377563477 -0.0825049877166748
-1.0765751600265503 0.7376683950424194
3.4808168411254883 0.8447228074073792
1.2106709480285645 3.003800392150879
-1.1775736808776855 -1.583031415939331
-1.2016208171844482 -1.3795381784439087
0.37872326374053955 0.4913080930709839
-1.4498300552368164 -1.0506885051727295
-1.4469144344329834 -2.554936170578003
-1.0650086402893066 0.1583254337310791
1.1448196172714233 -2.9510931968688965
2.117124080657959 -2.300729513168335
1.6242566108703613 -1.2937843799591064
-1.0837048292160034 -1.0680327415466309
1.1918765306472778 -0.2656676769256592
0.620034396648407 0.2291204333305359
-1002.829345703125 -186.54957580566406
-1.222707986831665 -1.8177809715270996
0.6751895546913147 -2.4064924716949463
1.176649808883667 -0.5667463541030884
0.6829845309257507 -1.0511219501495361
-1.5078555345535278 0.1611095666885376
1.195025086402893 -1.531290054321289
-2.1978580951690674 -1.1503173112869263
2.497424602508545 -1.8305479288101196
-38.5936164855957 -41.31092071533203
-1.4623887538909912 2.5037717819213867
1.3757109642028809 -1.5568633079528809
1.4308559894561768 -0.9856782555580139
-0.36935997009277344 -0.40180259943008423
0.7285945415496826 -1.3663370609283447
0.9314324855804443 -0.6964037418365479
-0.04971104860305786 -1.1614683866500854
-1.2016565799713135 0.7486180067062378
-2.3854827880859375 0.4327917695045471
-0.18489599227905273 1.8502311706542969
-51.609375 13.07446002960205
-0.21255013346672058 -2.4663703441619873
-1.4529139995574951 -1.6902192831039429
0.3606415390968323 1.2682716846466064
1.4845200777053833 1.9765608310699463
-0.2723429203033447 2.052036762237549
1.697424292564392 0.24267786741256714
-12.429876327514648 21.753219604492188
-1.483079433441162 0.8437179923057556
-1.8204880952835083 -2.627202033996582
-2.5880472660064697 1.000680685043335
1.9183648824691772 1.0496654510498047
0.2366786003112793 -2.8267130851745605
-1.7855983972549438 2.0395727157592773
1.9147347211837769 -2.3435704708099365
0.4701154828071594 1.7864354848861694
-5.0707902908325195 -56.99217987060547
0.14459046721458435 1.094492793083191
-0.3235190510749817 -1.5001776218414307
0.5065672993659973 -0.5952693223953247
2.2105705738067627 -1.3225187063217163
-3.001598358154297 1.563050389289856
0.28426647186279297 0.15649950504302979
-0.807755708694458 -2.1030712127685547
3.6173453330993652 0.8300464153289795
-1.7578680515289307 -0.2189159393310547
-0.5892150402069092 -0.413657546043396
2.090280532836914 -0.8675847053527832
-0.9737052917480469 -0.5088613033294678
2.8877227306365967 0.8634759783744812
-0.4095059335231781 0.9335579872131348
-2.037374496459961 2.6223134994506836
2.6703991889953613 -0.3849797248840332
0.14750885963439941 -0.9158564805984497
1.8772066831588745 1.6021103858947754
-2.580393075942993 -0.1037975400686264
0.8350251913070679 1.1951509714126587
0.5911945104598999 -1.6292688846588135
-1.178623080253601 -0.4699467718601227
-2.840445041656494 -1.5510528087615967
2.6309826374053955 -0.6707597970962524
2.213620662689209 1.385451078414917
-1.7897489070892334 -1.2576642036437988
-0.040935322642326355 -2.774182081222534
2.726372718811035 2.5856997966766357
-12.976318359375 0.4255795478820801
1.3377745151519775 1.2259126901626587
-0.6924440860748291 1.0415449142456055
-1014.633544921875 -103.85415649414062
0.2696162462234497 3.4272754192352295
1.8257942199707031 -0.6191898584365845
-2.0827863216400146 -2.3253509998321533
2.1989974975585938 -0.7017631530761719
0.5101688504219055 -2.440804958343506
-0.13073885440826416 2.2146942615509033
2.9026925563812256 -0.031453847885131836
3.4357974529266357 -0.3343089520931244
1.2879202365875244 0.8106225728988647
2.4824252128601074 -1.760986089706421
2.7791717052459717 0.22321933507919312
-0.967961311340332 1.6440767049789429
-0.04951763153076172 0.8548184633255005
-0.3185018301010132 -2.286078453063965
-2.106229543685913 -1.7157855033874512
-2.2275538444519043 -1.4825096130371094
-1.0211511850357056 -0.4406921863555908
-1.3742997646331787 -3.0307517051696777
-0.305148720741272 2.2505645751953125
-0.04940766096115112 3.13494873046875
1.3642399311065674 2.536839485168457
-0.1939988136291504 -2.4899966716766357
0.3397863507270813 -2.261357069015503
-2.645914077758789 1.9931449890136719
-3.5735063552856445 0.4931327700614929
2.315500259399414 1.9588913917541504
-1.4442665576934814 -1.3701575994491577
-1.1538258790969849 1.441793441772461
-1.4023168087005615 -2.4317777156829834
0.0216217041015625 0.6342194080352783
-1.4810307025909424 0.5504997968673706
-1003.8436889648438 -181.0379180908203
0.6010849475860596 -1.0617461204528809
1.4330639839172363 -0.8715765476226807
-0.7147071957588196 -3.431715250015259
2.8079326152801514 -0.6317184567451477
0.8975849151611328 0.14536833763122559
0.6038387417793274 3.075748920440674
-3.5703935623168945 1.517836570739746
1.1140176057815552 -2.978884696960449
-0.3720623850822449 1.5244057178497314
3.662609100341797 -0.18307483196258545
39.99163818359375 -28.146045684814453
-1002.829345703125 -186.54957580566406
-0.9586628675460815 1.4758262634277344
0.2344013750553131 -1.843030333518982
2.408967971801758 2.4424757957458496
0.6611638069152832 -0.1956021636724472
1.6334565877914429 2.185013771057129
2.5940589904785156 1.2076630592346191
-2.9012808799743652 1.7669427394866943
-2.2861154079437256 -2.390977382659912
-1.4435503482818604 0.20598971843719482
-1.681162714958191 1.0334880352020264
2.3610846996307373 -0.4691598415374756
-1.4610567092895508 1.9614012241363525
0.883190393447876 0.17324984073638916
-1.533632516860962 -2.1464314460754395
2.5695972442626953 -1.009189486503601
-0.676406979560852 1.1364325284957886
1.5850669145584106 2.1465821266174316
-1.0989657640457153 1.268846035003662
-1.7684473991394043 0.3187207877635956
1.3022596836090088 -1.5365910530090332
0.3617316782474518 1.0992696285247803
-1014.633544921875 -103.85415649414062
-17.65534210205078 -12.067970275878906
2.6026291847229004 1.4693365097045898
-0.12945200502872467 2.1287269592285156
2.055478811264038 -1.884174108505249
2.2960567474365234 -0.7214382886886597
2.541640520095825 -0.8548214435577393
-19.450973510742188 -19.323163986206055
0.33043205738067627 -2.853318452835083
2.239628791809082 0.30333244800567627
-0.9316802024841309 0.9409580826759338
-0.21126973628997803 -1.6929078102111816
-2.343871593475342 0.6530986428260803
1.3162221908569336 0.32578325271606445
-2.298858880996704 0.5445812344551086
2.6235616207122803 0.31805646419525146
1.0119333267211914 1.5398699045181274
-5.0707902908325195 -56.99217987060547
0.21553975343704224 -2.008837938308716
-1.2438584566116333 -2.91009521484375
1.025208830833435 -0.2841402292251587
-1.0129680633544922 0.15642352402210236
1.6722338199615479 0.07729265093803406
0.5343000888824463 -1.9848612546920776
0.06535118818283081 1.758211374282837
-0.11893732845783234 2.0873525142669678
0.1278349906206131 -2.7646303176879883
2.7575299739837646 0.03777851164340973
2.3397228717803955 -0.7611089944839478
0.3554559350013733 -1.0763766765594482
-3.1946845054626465 -1.4082235097885132
1.6200002431869507 -0.08500605821609497
1.604630708694458 -1.4151886701583862
0.16716110706329346 1.7478673458099365
-0.5178484916687012 2.3977952003479004
1.1917036771774292 -2.5657825469970703
-2.536242723464966 1.5373493432998657
-1.503750205039978 2.091745615005493
0.6156245470046997 1.681386113166809
1.6909276247024536 -2.3708643913269043
-1.7332417964935303 -0.4179537296295166
-0.920198917388916 -1.3812942504882812
1.6872897148132324 -0.467961847782135
-0.45035508275032043 -1.4036719799041748
0.01717427372932434 -1.8112736940383911
0.8690611124038696 -2.1861183643341064
1.5248767137527466 -0.25920748710632324
0.2064279317855835 -1.017710566520691
2.035081624984741 1.1169039011001587
3.129492998123169 1.6698464155197144
1.6123533248901367 1.5074965953826904
-3.347679615020752 -0.1368425488471985
1.3901991844177246 -0.16564202308654785
2.0009639263153076 0.42986297607421875
-1.0949784517288208 -0.2452976107597351
2.9140219688415527 -0.6037635803222656
0.05500161647796631 -0.365355521440506
0.8259463310241699 0.3965386152267456
0.6900442838668823 0.26294946670532227
0.8429684042930603 -0.9515405893325806
-1.8583128452301025 -2.4075331687927246
1.3668904304504395 -1.4062137603759766
2.836108684539795 -2.396440267562866
-0.18619781732559204 -2.676220417022705
2.6016674041748047 0.4897381663322449
2.2892818450927734 -0.23197591304779053
3.0976486206054688 0.5404201149940491
1.399336814880371 0.923133373260498
1.098684310913086 0.43675708770751953
0.9913501739501953 0.21609756350517273
-1.3378469944000244 1.685221552848816
-2.2817323207855225 -0.9447134733200073
-1.6131936311721802 2.444474458694458
2.8920421600341797 -0.8326170444488525
-0.3318500816822052 3.1629369258880615
-1.4526084661483765 2.8518946170806885
2.511526107788086 1.3873963356018066
-0.6780657768249512 -1.4664053916931152
0.8995565176010132 -1.4767621755599976


==> figure/tsne/phantomgo-100-positive-001.txt <==
X Y
-1.52678382396698 -2.0124406814575195
-1.5445747375488281 -0.3144263029098511
0.4599496126174927 0.4673870801925659
1.0621224641799927 0.6451305150985718
-2.0535366535186768 -1.2071624994277954
0.17955350875854492 0.08469539880752563
34.15608596801758 -36.79204559326172
-17.300575256347656 -21.004024505615234
1.2749314308166504 0.8901578187942505
-0.9902433156967163 -2.231412410736084
-0.20093265175819397 0.8608391284942627
-0.25941818952560425 -2.5137574672698975
-1.2026065587997437 0.6271926760673523
-1.1941428184509277 2.552856206893921
-0.13269579410552979 1.0420293807983398
-1.2368299961090088 0.08643238246440887
-0.9603397846221924 0.15307414531707764
0.8133265972137451 -1.6220858097076416
2.1176016330718994 -0.23797225952148438
0.6631289720535278 -1.348183512687683
2.6635348796844482 1.7393450736999512
1.10666823387146 0.9986817836761475
0.9434634447097778 0.40918245911598206
-0.07769405841827393 1.252976417541504
2.5785186290740967 -0.5820680856704712
1.014981985092163 -1.8438800573349
2.9682111740112305 0.23403173685073853
-1.7886632680892944 -2.375439405441284
-0.3244955539703369 2.630082130432129
-0.03338444232940674 0.5321996212005615
0.05684072896838188 1.0276597738265991
-1.74277925491333 -0.7739505767822266
0.30159685015678406 -0.3660309314727783
1.7506707906723022 0.4407466650009155
0.08478569984436035 0.4779338240623474
-1.1422585248947144 0.5863644480705261
-1.6764544248580933 -0.18602591753005981
-0.2167060673236847 -1.1249288320541382
-0.6061904430389404 0.28678518533706665
-1.2752608060836792 0.7288863062858582
0.8819839954376221 -0.9314388036727905
-1.044959306716919 -0.782867431640625
0.8835371732711792 1.5499306917190552
-2.133983850479126 -1.1127389669418335
1.3521122932434082 -1.079429030418396
1.723512887954712 -1.0947824716567993
-0.09522547572851181 -0.5555431842803955
0.33764636516571045 -0.6158362030982971
1.3056576251983643 1.186581015586853
1.1209025382995605 1.0448105335235596



==> figure/tsne/phantomgo-100-positive-100.txt <==
X Y
0.16257798671722412 -0.08284622430801392
-0.9431183338165283 0.787929892539978
-0.6325119137763977 -0.32207226753234863
0.01727879047393799 0.2129530906677246
0.21448349952697754 0.07699704170227051
-1.145794153213501 -0.7683016061782837
-1.3730676174163818 -1.4510570764541626
-0.17359459400177002 -0.14168202877044678
1.8424720764160156 -0.5408391952514648
0.3999725580215454 -0.463509202003479
-0.03134721517562866 -0.25902414321899414
-0.6352930068969727 0.34016209840774536
0.10447907447814941 -0.2664346694946289
-0.12687063217163086 -0.4346768260002136
0.18650102615356445 -0.2307596206665039
0.07750925421714783 -0.6186492443084717
-73.0484390258789 -51.38798522949219
0.8108596801757812 0.34179171919822693
0.0318601131439209 0.16879677772521973
-0.4335592985153198 -0.30922651290893555
-0.4481198191642761 -0.489734411239624
-0.05749070644378662 -0.18557345867156982
0.2804762125015259 -0.44276881217956543
-0.9117959141731262 -0.021119028329849243
1.137880802154541 -1.6069979667663574
0.9006991982460022 -0.5228320360183716
0.937046229839325 2.4481863975524902
0.40012162923812866 -0.5043903589248657
-43.08900451660156 -17.24677085876465
0.05044442415237427 -0.6749140024185181
-0.3379319906234741 0.0863640308380127
0.007419079542160034 1.2235541343688965
0.5501575469970703 0.030875712633132935
-0.11936962604522705 0.32304245233535767
0.14467298984527588 -0.7680736780166626
-0.4377160668373108 0.8268728256225586
0.2547088861465454 0.11962145566940308
0.10071825981140137 -0.148593932390213
0.24910002946853638 -0.1451702117919922
0.284196674823761 -0.03452801704406738
0.2863689661026001 -0.027785345911979675
0.19481804966926575 -0.04465717077255249
-0.0794864296913147 0.11450779438018799
0.008152693510055542 -0.160619854927063
0.29257309436798096 0.026026368141174316
-0.6453096866607666 -0.37026485800743103
-0.28292644023895264 -0.7662174701690674
-0.3636823892593384 -0.40842539072036743
-0.3076791763305664 0.8254927396774292
-0.011304378509521484 -0.3082702159881592



==> figure/tsne/phantomgo-100-positive-200.txt <==
X Y
-26.38604736328125 -15.321939468383789
-24.29668426513672 2.0976171493530273
0.040941912680864334 -0.18144679069519043
0.02199530601501465 0.19854474067687988
-0.023025810718536377 0.1964111328125
-0.04506886005401611 0.06694459915161133
-0.8095179796218872 0.5417507886886597
-0.8512296676635742 0.07382190227508545
0.0541764497756958 -0.1119891107082367
-0.26250356435775757 -0.2106611728668213
-0.041385069489479065 -0.10776519775390625
0.029947280883789062 -0.3014240264892578
-0.18841254711151123 -0.23036251962184906
-0.24476057291030884 -0.28538036346435547
0.07017135620117188 -0.3015317916870117
-0.1531689167022705 -0.05801844596862793
-0.2775343358516693 -0.003679215908050537
-0.7165356278419495 -1.0527619123458862
-0.1402571201324463 0.16528189182281494
-0.25901365280151367 -0.022313356399536133
0.40750694274902344 -0.06768965721130371
-1118.5272216796875 1052.0185546875
-114.18865966796875 503.1277770996094
-75.1087646484375 509.9920349121094
-117.00567626953125 502.53753662109375
1.2485474348068237 0.5522703528404236
0.5648841857910156 0.1946389079093933
0.13448989391326904 -0.11961120367050171
0.44229042530059814 -0.17638003826141357
0.0734633207321167 0.03844273090362549
-0.089821457862854 -0.3137037754058838
0.1907777190208435 -0.1059531569480896
0.013282299041748047 -0.19776594638824463
0.2407708615064621 0.4847632050514221
-0.09960222244262695 -0.1815958023071289
0.05701756477355957 0.2000497579574585
0.06098532676696777 -0.013060495257377625
-0.37294429540634155 0.5832302570343018
-0.11028820276260376 -0.2710895538330078
-0.07453203201293945 -0.1774858832359314
0.222442626953125 0.05796074867248535
0.8401809334754944 -1.0349085330963135
0.30557310581207275 -0.08345842361450195
-61.837196350097656 192.62017822265625
0.23809409141540527 0.1170966625213623
0.515990138053894 0.07696533203125
0.07508587837219238 0.05191391706466675
-0.04364699125289917 0.1849973201751709
0.5021805763244629 -0.7804185152053833
0.14828301966190338 0.011194825172424316
-0.02319467067718506 -0.19736337661743164
0.043433189392089844 -1.2034728527069092
-0.4823603928089142 -0.4173961877822876



==> figure/tsne/phantomgo-200-negative.txt <==
X Y
-0.8947606086730957 -3.517749786376953
1.0848309993743896 -2.6757688522338867
15.459113121032715 -2.461414337158203
-0.3785540461540222 -2.0545859336853027
-1.0243291854858398 0.2214336395263672
0.41126537322998047 -0.6987044811248779
-0.6504795551300049 2.0897469520568848
1.4817973375320435 -3.1212425231933594
1.1184141635894775 -0.545181155204773
-1.7026231288909912 -3.1520705223083496
0.5469310283660889 -2.8421738147735596
1.2129846811294556 1.8379833698272705
1.6670711040496826 1.4631918668746948
0.8946649432182312 -2.052110195159912
-1.4656745195388794 -1.5082238912582397
-0.27121153473854065 2.596235513687134
-0.20710384845733643 2.4281487464904785
-2.3093888759613037 -1.061479926109314
-3.2322659492492676 0.036447130143642426
-1.6356614828109741 -0.9757968187332153
-1.0223500728607178 1.1474348306655884
0.8785111904144287 -0.7330267429351807
1.4954428672790527 1.5982115268707275
0.17624595761299133 2.4883017539978027
-3.32014799118042 0.011302769184112549
3.1318321228027344 1.6944844722747803
-3.801147222518921 0.21098043024539948
0.3498530685901642 -0.37821948528289795
-1.066756010055542 -2.9502506256103516
-2.3634228706359863 1.4181673526763916
2.4793126583099365 -1.2646538019180298
0.03280806541442871 -1.223812460899353
2.48060941696167 -1.5766406059265137
-3.817471742630005 0.004159092903137207
1.182546854019165 2.1382863521575928
0.9530795216560364 1.386707067489624
-17.1737060546875 -157.33035278320312
0.6308369040489197 -2.2836568355560303
-2.180732250213623 -2.1090455055236816
-17.777164459228516 6.742208480834961
-1.9418816566467285 -2.5553178787231445
-1.3233036994934082 1.1412055492401123
2.264641046524048 0.08258587121963501
2.1753597259521484 -1.5877472162246704
1.239206314086914 1.1077834367752075
0.6585409641265869 -2.3397276401519775
1.6777478456497192 2.347303628921509
3.0899431705474854 -0.8100472688674927
-2.5686428546905518 1.4236812591552734
-0.0899355411529541 1.1413391828536987
37.95528030395508 -3.4643707275390625
0.8202289938926697 -2.3013064861297607
0.38901031017303467 -3.2677009105682373
-0.8723758459091187 -0.02943563461303711
0.6943713426589966 2.972038745880127
-1.6406519412994385 2.7969970703125
-1.5939548015594482 1.6618196964263916
0.45299363136291504 1.7383397817611694
-0.11552685499191284 -2.7268404960632324
1.4547481536865234 1.8802645206451416
-0.40163642168045044 3.608905792236328
-0.3371931314468384 -0.6808391809463501
-0.4652053117752075 0.8366562724113464
-3.3882038593292236 -0.2864150404930115
0.036692261695861816 -4.459705352783203
1.1708723306655884 -0.799880862236023
1.8883119821548462 -1.5293258428573608
-2.223511219024658 -1.4757767915725708
-2.7574362754821777 -5.905916213989258
-1.137721300125122 0.3061789572238922
-1.759205937385559 -0.1780022382736206
2.358825445175171 -0.009679555892944336
0.6141109466552734 -1.121081829071045
-0.18205881118774414 0.8611258864402771
2.389286756515503 1.7633129358291626
1.7732336521148682 2.660632371902466
0.24373435974121094 1.05320143699646
-0.9371930360794067 0.42174166440963745
-1.7414531707763672 -2.325455904006958
1.0959832668304443 -0.5781049728393555
0.08678311109542847 -0.7960785627365112
-0.1626671403646469 -1.779199481010437
-2.524167537689209 -0.8042535781860352
0.7633160352706909 1.5174487829208374
0.10730227828025818 -2.119675397872925
0.3667657673358917 -2.8127026557922363
0.40048885345458984 -3.001138687133789
1.9586008787155151 2.0547943115234375
1.142706274986267 1.698365569114685
1.563786268234253 2.0269508361816406
-1.5215437412261963 0.4601004123687744
-0.16078519821166992 -0.8128085732460022
-0.8425945043563843 -1.731503963470459
-0.05575643479824066 1.8549543619155884
-30.90984344482422 26.834918975830078
0.7924971580505371 1.3200147151947021
-8.650952339172363 6.467574596405029
-0.8708521723747253 -0.9619849920272827
-1.6063060760498047 0.6456348896026611
20.305625915527344 -10.558024406433105
1.6901450157165527 -1.2926690578460693
0.7923336029052734 -1.9747984409332275
-0.4875381588935852 1.0796899795532227
0.7231460809707642 1.429575800895691
-3.030026912689209 -1.3774092197418213
1.2835537195205688 -1.4956974983215332
0.3160752058029175 1.5490295886993408
-2.8080801963806152 0.9359877109527588
-0.505859375 -2.9619662761688232
1.0465229749679565 -4.494374752044678
1.7761467695236206 -0.16909396648406982
0.16265684366226196 2.4742941856384277
0.48604217171669006 2.223750352859497
0.06306767463684082 1.4503281116485596
128.03643798828125 -34.773738861083984
0.8023295998573303 -2.3305726051330566
3.1182940006256104 1.6395999193191528
1.0982391834259033 -1.6065117120742798
-0.32973140478134155 2.401644229888916
-1.0774474143981934 0.29636430740356445
-0.632673978805542 -1.1585520505905151
0.3907884955406189 0.4904903173446655
1.3916226625442505 0.19366297125816345
0.7695239186286926 1.3720930814743042
0.9450178146362305 1.6550217866897583
-0.11855196952819824 2.360568046569824
-0.5620378255844116 3.510066032409668
-0.3627356290817261 1.7753331661224365
1.164125919342041 -1.404353380203247
-0.5399139523506165 -3.1100430488586426
0.5690679550170898 0.0772283673286438
-0.24697154760360718 -3.3154001235961914
2.68407940864563 -0.6800574660301208
-0.15540143847465515 -1.879131555557251
-0.49315667152404785 2.32903790473938
1.2759592533111572 0.5482603311538696
-2.4203078746795654 0.08729469776153564
0.041972242295742035 2.3125622272491455
-0.932213306427002 2.1977195739746094
-0.8073266744613647 -1.7263274192810059
0.8010740280151367 2.4928982257843018
-0.8323149085044861 0.4069667458534241
0.2225281000137329 0.6411405205726624
0.018140094354748726 2.1855621337890625
-1.499454140663147 -1.2961385250091553
-0.7144758701324463 3.199221134185791
-0.780196487903595 1.4443061351776123
1.5988519191741943 3.9267115592956543
-0.08918744325637817 3.3129281997680664
-17.1737060546875 -157.33035278320312
0.9758588075637817 0.09270027279853821
58.33454895019531 -83.00891876220703
-2.048536539077759 -1.1644883155822754
3.744424343109131 0.011485874652862549
-0.6206018924713135 2.6027040481567383
-0.0028076767921447754 2.738943099975586
-2.031672716140747 -1.7985492944717407
10.998076438903809 1.7603156566619873
0.6056837439537048 1.901867389678955
-0.3094339668750763 1.6933746337890625
0.048642635345458984 1.0256571769714355
64.53459167480469 66.2751235961914
1.8648974895477295 0.08645269274711609
3.449254035949707 -1.2519445419311523
0.34371858835220337 2.944857597351074
0.46432065963745117 1.2856945991516113
1.528665542602539 -2.0139987468719482
0.5071612596511841 2.9438624382019043
-2.3495373725891113 0.4014621078968048
-3.108952760696411 1.7242374420166016
-3.0289855003356934 1.886108160018921
1.8919202089309692 0.4767417907714844
-2.927716016769409 0.9487434029579163
-1.4008402824401855 -1.1997551918029785
0.5508426427841187 2.772587299346924
-0.4593028426170349 1.054258108139038
-0.28598761558532715 -1.0272365808486938
-2.920323610305786 0.4598950147628784
0.12875208258628845 1.918043613433838
2.988370418548584 -1.8226757049560547
48.54615783691406 -24.587234497070312
-0.06813971698284149 -3.9289474487304688
1.4919220209121704 0.0791538655757904
-1.5494115352630615 0.7472800612449646
-4.217947006225586 1.6662205457687378
-0.5735250115394592 0.537190318107605
1.4807454347610474 0.2784814238548279
-0.40658581256866455 -1.032995343208313
0.8261447548866272 -3.4164042472839355
1.4392828941345215 2.272148370742798
0.14733928442001343 -1.3251075744628906
-0.4672189950942993 -1.4981358051300049
2.031129837036133 -0.3394014835357666
-1.636532187461853 -0.8047308325767517
0.7520809173583984 3.5340113639831543
2.661284923553467 -1.1821508407592773
-2.7176613807678223 0.05908823013305664
1.6954853534698486 0.29986411333084106
1.2323931455612183 -3.091176986694336
-1.5610897541046143 2.040187358856201
-2.330807685852051 -0.8090130090713501
-2.664731740951538 0.16383418440818787
0.01969742774963379 1.4996092319488525
-0.7590932846069336 -0.3257572054862976
0.43108832836151123 2.8955578804016113
-2.12530255317688 -1.019479751586914
-0.8686459064483643 -0.48024022579193115
-0.05077803134918213 0.29489779472351074
2.6128363609313965 0.6136457920074463
-0.705100417137146 0.6045715808868408
1.1428639888763428 -0.08578062057495117
-17.064529418945312 1.0464032888412476
0.0556715726852417 0.27969980239868164
1.5934855937957764 3.226393938064575
0.40280258655548096 1.4707703590393066
1.5612632036209106 2.3386359214782715
-1.4110312461853027 -15.318747520446777
0.7139370441436768 -3.202345848083496
-2.2014997005462646 -0.0018345136195421219
1.3930034637451172 1.9487545490264893
11.687114715576172 5.79095458984375
1.4993656873703003 -2.323305606842041
-2.2087695598602295 -0.7167675495147705
1.0105509757995605 2.094311237335205
-2.1707687377929688 -0.0740007758140564
-3.3892300128936768 0.35915395617485046
1.4911490678787231 0.07405924797058105
-0.6761082410812378 -3.9230546951293945
64.53459167480469 66.2751235961914
-0.42266398668289185 -0.7824796438217163
3.3602025508880615 0.9735914468765259
0.9075069427490234 0.06263317167758942
-0.4650691747665405 0.857805609703064
-1.5186991691589355 -0.6707078218460083
3.5821285247802734 0.5108470320701599
-2.608097791671753 1.482067346572876
0.23436392843723297 0.48849722743034363
1.8192827701568604 -1.8332390785217285
-3.6688830852508545 -0.6459671854972839
-0.8452715873718262 2.097494602203369
0.9051045179367065 1.4414737224578857
0.27167895436286926 -2.8055763244628906
1.7186425924301147 -1.1291741132736206
16.914796829223633 4.491092681884766
-0.5678896903991699 0.01717516779899597
1.9894193410873413 -1.6233326196670532
-2.9299192428588867 0.776719331741333
0.05981016159057617 -3.027315616607666
-0.9739518165588379 -3.354630947113037
-925.2828369140625 79.432861328125
-1.9284439086914062 0.40411603450775146
-0.9578986167907715 2.9547371864318848
-0.6380160450935364 2.871102809906006
2.39408540725708 -0.03487241268157959
0.5146387815475464 -2.557570457458496
0.15439030528068542 -1.6786755323410034
-0.6747381687164307 2.4888529777526855
0.8252483606338501 0.9480419158935547
0.638520359992981 2.4165995121002197
0.9081634879112244 -1.829612374305725
-3.573197841644287 0.20655179023742676
2.5787830352783203 2.08146333694458
-6.700681686401367 -26.322402954101562
-0.8546739220619202 -1.5498998165130615
1.458381175994873 2.4505958557128906
77.49740600585938 38.302696228027344
0.5995233058929443 -2.777599334716797
-2.5516631603240967 0.8365068435668945
-1.1526854038238525 -2.3427116870880127
1.507084608078003 -0.22174692153930664
1.0799213647842407 2.5004827976226807
-3.301896095275879 -0.40811240673065186
1.1656930446624756 -2.640946626663208
-0.05099332332611084 -1.3589515686035156
-2.555738687515259 0.10561075806617737
-0.32604140043258667 1.6317907571792603
-1.1114394664764404 -1.9372541904449463
1.3451403379440308 -1.3551627397537231
-0.13785743713378906 -0.9347334504127502
3.471801519393921 -1.417771816253662
-1.3248748779296875 0.3696216940879822
-57.18033981323242 -65.15451049804688
-0.9366543889045715 0.1630849838256836
-0.02376270294189453 0.9351498484611511
1.7188974618911743 -0.7819604873657227
-0.0009417533874511719 -2.0001375675201416
2.1236588954925537 16.249221801757812
-2.6075243949890137 -0.4206535816192627
2.7415926456451416 -1.4887292385101318
0.4371839165687561 2.9073116779327393
-1.323193073272705 0.6943970918655396
0.3807629942893982 -1.5976113080978394
-0.6984272003173828 -2.222273826599121
0.8534657955169678 -1.333132266998291
-0.26407885551452637 -3.058434009552002
-0.6430318355560303 2.7191972732543945
-1.089205265045166 -0.594414234161377
5.358295440673828 7.096785545349121
-0.6669528484344482 -0.3061075806617737
-1.2591396570205688 0.6830878257751465
90.08880615234375 29.569814682006836
-1.8566064834594727 -1.09050452709198
1.2388248443603516 2.3949389457702637
-0.39136025309562683 3.041633129119873
-2.1512675285339355 -2.4020960330963135
0.6603997945785522 2.2777130603790283
0.740861177444458 -1.36048424243927
0.8288487792015076 1.895403504371643
-0.13141286373138428 -1.255399465560913
-0.4317528307437897 -0.9207291603088379
1.016418695449829 -1.1210715770721436
0.8128271102905273 2.2679543495178223
-0.7495283484458923 3.437199115753174
-0.49720579385757446 0.20251119136810303
0.0919497013092041 1.5892884731292725
2.049243927001953 -0.39403748512268066
-0.548672080039978 1.2290409803390503
-0.4438626170158386 -0.3384523391723633
-1.3312439918518066 1.5993825197219849
-0.42545318603515625 -0.2593109905719757
-1.7548284530639648 0.36350274085998535
-0.36846035718917847 1.2794630527496338
-0.10417523980140686 1.0706734657287598
0.4933733642101288 2.0576395988464355
-2.931743860244751 0.6228652596473694
1.446899175643921 0.044444188475608826
1.3819386959075928 -0.48994773626327515
-0.09983587265014648 0.7131620645523071
-3.2727444171905518 0.627187967300415
1.0228296518325806 -0.5362928509712219
-2.297670841217041 1.679755687713623
-1.239653468132019 0.02457261085510254
1.5422422885894775 -2.114379405975342
-2.6890249252319336 0.46534764766693115
-0.18951265513896942 -0.8362604379653931
-1.8516143560409546 -1.5259357690811157
0.8733829259872437 -0.18329620361328125
0.9270119071006775 3.3527679443359375
-2.323256731033325 0.7663770318031311
0.741660475730896 2.0158681869506836
-0.2191045880317688 -2.313807725906372
-0.8367419242858887 0.5907906293869019
-1.1031545400619507 -0.35982072353363037
-1.0291334390640259 -0.9901257753372192
-2.860166311264038 -0.8674339056015015
16.36358070373535 20.480344772338867
0.7087725400924683 -1.5173569917678833
-0.5430245399475098 0.9246762990951538
-0.19677555561065674 -1.7074968814849854
0.8965270519256592 -2.4410781860351562
-2.7163331508636475 -0.6116751432418823
-3.2648849487304688 0.7107032537460327
0.6912118196487427 1.5335519313812256
-1.164587378501892 0.4810684621334076
0.6662118434906006 -1.7595009803771973
2.7599334716796875 -0.43539154529571533
-1.7776539325714111 1.4513232707977295
0.4509466588497162 -1.8169214725494385
0.6949043273925781 0.11433076858520508
-0.44633054733276367 -0.7466574907302856
0.13948923349380493 0.9327165484428406
0.716762900352478 1.509508728981018
-2.6967976093292236 0.4277305006980896
-1.2392230033874512 -3.203782081604004
1.469349980354309 0.10462522506713867
-2.8531346321105957 1.0654126405715942
2.654982566833496 0.4197683334350586
1.8721104860305786 0.06006348133087158
1.9909971952438354 -0.7802056074142456
1.5826994180679321 -0.13109850883483887
-0.26203635334968567 -1.9175364971160889
0.26875463128089905 3.733046054840088
-0.005221962928771973 1.197084903717041
-0.16453945636749268 0.7626950144767761
0.06927046924829483 -1.444240689277649
1.7431042194366455 2.474968910217285
-1.3890275955200195 -1.9251108169555664
0.7783229351043701 0.34500789642333984
0.30623021721839905 1.2589884996414185
1.6188488006591797 -0.9150403738021851
-1.9467542171478271 -0.1390446424484253
-0.21459007263183594 -1.4593230485916138
-1.1813421249389648 -2.2416486740112305
-1.9694701433181763 0.5140405893325806
-2.7754437923431396 1.4256246089935303
1.9313290119171143 -1.9854037761688232
3.6405062675476074 -1.5710880756378174
-3.0053975582122803 2.199319362640381
-1.7620890140533447 -1.5153627395629883
2.144526481628418 1.3433610200881958
1.4986283779144287 -0.48741352558135986
-0.5059596300125122 -3.267648220062256
0.6884657144546509 -0.9317329525947571
0.415020614862442 3.3097801208496094
-2.9124791622161865 -0.17585782706737518
-2.198779582977295 -0.39379048347473145
2.638828754425049 0.016587138175964355
-0.5004523992538452 -2.8044004440307617
-0.26044440269470215 1.7590311765670776
-12.091988563537598 -22.4731388092041
-0.9601083993911743 1.9780634641647339
-2.294112205505371 -1.097273349761963
-0.7679167985916138 2.3546059131622314
-2.3430824279785156 0.7063519358634949
-3.301905632019043 0.008481085300445557
0.3867468237876892 -2.92986798286438
2.5548036098480225 -1.4659850597381592
-3.008254289627075 1.4323723316192627
2.1301820278167725 0.4281858801841736
-0.5296344757080078 3.7161195278167725
1.8158760070800781 -1.5796117782592773
0.7270592451095581 2.198683261871338
0.31297600269317627 -1.1974742412567139
0.4196772575378418 2.1070399284362793
1.5236258506774902 -2.14764404296875
1.6593719720840454 -0.2510864734649658
1.0925992727279663 2.903778553009033
0.3922286033630371 2.595782995223999
-1.69081711769104 2.9857847690582275
-2.9426803588867188 0.5045034885406494
0.5790620446205139 -1.4441187381744385
-2.2636806964874268 -0.33228060603141785
0.6583136320114136 -3.143632650375366
0.9518162608146667 2.5241808891296387
-0.027115583419799805 -2.41166353225708
-0.5654493570327759 1.3574166297912598
0.1468491554260254 -1.1017817258834839
1.3144383430480957 0.3843700885772705
0.05040818452835083 2.205812692642212
1.951966404914856 -0.4727414846420288
-0.27718204259872437 -0.8800897598266602
0.8567651510238647 2.631549835205078
-2.706599235534668 0.048787444829940796
2.924637794494629 -0.2586503028869629
-1.8766435384750366 -1.9498405456542969
1.6525386571884155 -1.5316171646118164
0.456531286239624 0.8557461500167847
-1.6267060041427612 0.8837782144546509
1.6934542655944824 -0.5955362319946289
-1.3963955640792847 0.6672702431678772
-2.112403154373169 0.24173176288604736
-1.3692625761032104 0.2766943573951721
0.44711071252822876 1.2613898515701294
-1.8302159309387207 -1.7091383934020996
2.1975390911102295 0.5354472398757935
-0.4065384864807129 2.205073356628418
-1.2185453176498413 2.24688720703125
1.502442717552185 -1.0833255052566528
2.4760665893554688 0.8435242176055908
0.908482551574707 -0.7379739284515381
0.7046694159507751 2.0059995651245117
-2.642881393432617 -0.08555285632610321
-2.707019567489624 0.4843794107437134
0.7944265604019165 -0.04824879765510559
1.1816693544387817 -0.33692216873168945
-2.0656137466430664 -2.223287343978882
5.096302032470703 1.9201560020446777
6.62807035446167 -9.941336631774902
-3.168026924133301 0.1369016468524933
3.278446674346924 1.2306876182556152
2.0413830280303955 -1.8717690706253052
0.19272810220718384 0.797142744064331
-2.072722911834717 1.0489888191223145
2.6302411556243896 0.7228715419769287
-1.0920019149780273 2.5369298458099365
-1.475619912147522 -0.4217038154602051
-4.6195831298828125 -11.870227813720703
-1.5048645734786987 -2.764192581176758
1.7959322929382324 1.4722206592559814
0.4836422801017761 2.34335994720459
1.2405999898910522 -0.4215106964111328
-1.4984910488128662 0.7328383326530457
-1.6348121166229248 -2.701022148132324
-2.9034194946289062 0.5994386672973633
3.0518999099731445 0.4264322519302368
0.3501022160053253 -1.8076047897338867
-0.02246031165122986 -1.2185657024383545
-0.575426459312439 2.9008939266204834
3.903005361557007 -1.0934233665466309
0.7507675290107727 3.2309985160827637
-0.1795949637889862 3.2211410999298096
-0.3894270956516266 -1.4990360736846924
1.1042479276657104 -2.2210164070129395
2.535243511199951 -0.15979987382888794
-0.6560603976249695 1.4476999044418335
0.26283979415893555 0.7623872756958008
2.956733465194702 0.05947613716125488
-1.9553128480911255 -0.8032364845275879
-0.8370664715766907 -3.26853609085083
1.7648179531097412 -1.2529240846633911
-1.9015357494354248 1.658975601196289
0.47113314270973206 1.943036675453186
-2.3797731399536133 -0.6761382818222046
-0.4145454466342926 -4.0826215744018555
1.1079798936843872 0.32763734459877014
-0.08652377128601074 -0.35398244857788086
90.08880615234375 29.569814682006836
-0.989700436592102 1.2218782901763916
2.564375162124634 1.8175749778747559
1.2321269512176514 -3.1180057525634766


==> figure/tsne/phantomgo-200-positive-001.txt <==
X Y
2.884798526763916 0.46395790576934814
1.2047313451766968 0.08886167407035828
0.24117028713226318 0.45013999938964844
0.9302103519439697 0.8874398469924927
1.0195902585983276 2.361481189727783
0.018471240997314453 -0.38044092059135437
-0.2717571258544922 6.605564594268799
14.92408561706543 4.716700553894043
-0.02184659242630005 1.885411024093628
-0.8421798944473267 -4.595419883728027
0.4697575569152832 -0.05919739603996277
2.7494373321533203 -1.0737924575805664
-1.1033207178115845 -0.8683826923370361
3.2424564361572266 -0.40131664276123047
0.024931132793426514 -0.7660183310508728
-1.091139554977417 -0.6681861877441406
0.528357744216919 0.7063166499137878
1.5687041282653809 -0.910881757736206
-2.6810903549194336 0.9247254133224487
0.07583761215209961 1.4573789834976196
1.452327013015747 -1.333513617515564
-0.510420560836792 -1.6204380989074707
0.4093153476715088 -1.4504103660583496
1.662445306777954 0.16294272243976593
-1.6190743446350098 -2.2424888610839844
-0.5808541774749756 -3.443347215652466
0.004007488489151001 -2.57540225982666
0.6695824861526489 2.665522575378418
0.0724831223487854 2.838252067565918
-0.6651347875595093 -0.02037811279296875
-0.8201805949211121 0.3363324999809265
-0.19753235578536987 -1.2430912256240845
0.08983880281448364 0.4206559658050537
-0.7062357664108276 1.3772331476211548
-0.3238959312438965 -0.15306878089904785
-0.15372252464294434 1.1486281156539917
-1.8467987775802612 -0.019715845584869385
-0.8948137760162354 0.5723005533218384
0.02036869525909424 -0.9751651883125305
-0.49477216601371765 -1.3740153312683105
-0.8097469210624695 0.22364896535873413
-0.6056571006774902 -0.6226089000701904
0.22963687777519226 1.5607702732086182
-2.3600449562072754 -0.18646740913391113
0.14900970458984375 0.5743198394775391
-2.9230847358703613 0.20302891731262207
-0.5589589476585388 -0.5301617980003357
-0.957933247089386 -0.4610297679901123
0.06398558616638184 2.450275182723999
0.44554948806762695 1.2813541889190674



==> figure/tsne/phantomgo-200-positive-100.txt <==
X Y
-0.21284258365631104 -0.144843190908432
1.3391942977905273 -0.25195324420928955
0.627321183681488 -0.6838840842247009
-0.03671383857727051 0.3599216938018799
0.1399402618408203 0.02383732795715332
3.0974884033203125 4.360967636108398
-1.6537516117095947 0.5599880218505859
0.025624394416809082 0.19863080978393555
-11.600088119506836 -10.688028335571289
0.11846411228179932 0.41947317123413086
0.24138379096984863 0.2298712134361267
-0.020927906036376953 -0.5751678347587585
0.00992099940776825 0.23969173431396484
0.41439247131347656 0.41212183237075806
-0.5228838920593262 0.08375534415245056
-0.4948872923851013 0.5258127450942993
117.47117614746094 -95.931884765625
0.12052884697914124 0.7479153871536255
0.0920758843421936 0.08138012886047363
-0.3026982545852661 -0.021097958087921143
1.0410348176956177 -0.5989314317703247
-0.15622246265411377 0.30919718742370605
-0.4879748821258545 0.45512092113494873
0.4782530665397644 -1.2078182697296143
-1.255552053451538 -1.4396826028823853
0.44405144453048706 -0.7266472578048706
2.1236588954925537 16.249221801757812
0.7631682753562927 -0.4411524534225464
3.8105545043945312 54.975181579589844
-0.4965348243713379 -0.39734387397766113
0.16618803143501282 0.2164475917816162
0.7415604591369629 -0.803439199924469
-0.2761896252632141 -0.5044779777526855
0.15465545654296875 0.21908271312713623
0.5454279184341431 -0.40784788131713867
-0.8213472962379456 -0.5314213633537292
0.1274707317352295 -0.23841476440429688
-0.20139116048812866 -0.005307912826538086
-0.1332836151123047 0.1841793805360794
0.00728762149810791 0.2478126883506775
-0.06965065002441406 -0.25133752822875977
0.21886181831359863 0.10894414782524109
0.009985268115997314 0.015383601188659668
-0.0176393985748291 -0.18792438507080078
0.07953786849975586 -0.0686178207397461
0.4872339963912964 -0.7824912667274475
0.34620290994644165 0.39125752449035645
0.5016840696334839 -0.6151200532913208
0.3439369201660156 0.14069974422454834
-0.3921772241592407 0.5014886856079102



==> figure/tsne/phantomgo-200-positive-200.txt <==
X Y
-0.5371003746986389 -0.513486385345459
-17.064529418945312 1.0464032888412476
-0.20571398735046387 -0.07278245687484741
0.02107056975364685 0.13652992248535156
-0.08702206611633301 -0.19065546989440918
-0.19392728805541992 0.3090355396270752
-0.6854755878448486 -0.08441811800003052
-0.824782133102417 0.5513051748275757
-0.3992362320423126 -0.23577269911766052
-0.20030903816223145 0.3822929263114929
0.1760905683040619 0.09083724021911621
-0.06112957000732422 0.0029543936252593994
0.21908140182495117 -0.28992795944213867
-0.42628002166748047 -0.21093422174453735
-0.008630990982055664 0.270660400390625
0.09430024027824402 0.27097463607788086
0.27417975664138794 -0.23174536228179932
-0.6136925220489502 0.2575587034225464
0.12414181232452393 0.42904141545295715
-0.007124975323677063 -0.13581204414367676
0.6405854821205139 0.13161098957061768
-94.53607177734375 448.5244140625
0.7918962240219116 0.9990742802619934
0.16555964946746826 0.41279709339141846
0.0966949462890625 0.0323413610458374
-0.16086173057556152 -0.1313999891281128
0.033149659633636475 -0.025986194610595703
-0.10259342193603516 -0.1562594771385193
0.01960623264312744 -0.00561833381652832
0.2870955467224121 -0.10779553651809692
-0.5739513039588928 0.014329674653708935
0.4004608392715454 0.02485179901123047
0.1806166172027588 -0.2782435417175293
-0.02859482169151306 0.09160992503166199
-0.8043158054351807 0.06660711765289307
-0.004421710968017578 0.22256731986999512
-0.09398984909057617 -0.0175856351852417
-0.18906736373901367 -0.04423654079437256
0.04711103439331055 1.4660309553146362
0.1760551929473877 0.08701539039611816
39.52846145629883 -11.725181579589844
0.42740190029144287 0.2990332841873169
-0.3888394832611084 0.030553311109542847
-0.0673811137676239 -0.2397913932800293
-0.13862699270248413 -0.2205677032470703
-0.4331655502319336 0.6756705641746521
0.10003972053527832 -0.045466065406799316
0.22676825523376465 -0.03634399175643921
0.28363001346588135 1.1356792449951172
0.5934854745864868 0.5340932011604309


